Multiresolution categorical regression for interpretable cell type annotation

In many categorical response regression applications, the response categories admit a multiresolution structure. That is, subsets of the response categories may naturally be combined into coarser response categories. In such applications, practitioners are often interested in estimating the resolution at which a predictor affects the response category probabilities. In this article, we propose a method for fitting the multinomial logistic regression model in high dimensions that addresses this problem in a unified and data-driven way. In particular, our method allows practitioners to identify which predictors distinguish between coarse categories but not fine categories, which predictors distinguish between fine categories, and which predictors are irrelevant. For model fitting, we propose a scalable algorithm that can be applied when the coarse categories are defined by either overlapping or nonoverlapping sets of fine categories. Statistical properties of our method reveal that it can take advantage of this multiresolution structure in a way existing estimators cannot. We use our method to model cell type probabilities as a function of a cell's gene expression profile (i.e., cell type annotation). Our fitted model provides novel biological insights which may be useful for future automated and manual cell type annotation methodology.

==> Plots/application_figure.csv <==
"","run","experiment","n_train","n_genes","value","method","replicate","error","deviance","nonzero","df"
"1","real_data_application","n_genes",20000,1000,1000,"Group",1,0.05405,6436.98177068908,607,16996
"2","real_data_application","n_genes",20000,1000,1000,"Group",10,0.0522,6340.54279479815,621,17386
"3","real_data_application","n_genes",20000,1000,1000,"Group",11,0.05225,6330.92645158906,629,17610
"4","real_data_application","n_genes",20000,1000,1000,"Group",12,0.05275,6398.7030432185,605,16940
"5","real_data_application","n_genes",20000,1000,1000,"Group",13,0.05165,6434.97331829433,595,16660
"6","real_data_application","n_genes",20000,1000,1000,"Group",14,0.05125,6358.19354556679,613,17164
"7","real_data_application","n_genes",20000,1000,1000,"Group",15,0.0518,6384.07224075607,591,16546
"8","real_data_application","n_genes",20000,1000,1000,"Group",16,0.05335,6293.60803156158,605,16940
"9","real_data_application","n_genes",20000,1000,1000,"Group",17,0.0535,6492.68605424528,588,16464
"10","real_data_application","n_genes",20000,1000,1000,"Group",18,0.0525,6395.92348586411,591,16548
"11","real_data_application","n_genes",20000,1000,1000,"Group",19,0.0543,6516.72280015813,595,16660
"12","real_data_application","n_genes",20000,1000,1000,"Group",2,0.056,6506.14538029018,616,17248
"13","real_data_application","n_genes",20000,1000,1000,"Group",20,0.0531,6398.87814839815,606,16948
"14","real_data_application","n_genes",20000,1000,1000,"Group",21,0.05115,6214.8949319639,624,17472
"15","real_data_application","n_genes",20000,1000,1000,"Group",22,0.05265,6345.10344604327,578,16184
"16","real_data_application","n_genes",20000,1000,1000,"Group",23,0.0524,6260.86166479707,613,17164
"17","real_data_application","n_genes",20000,1000,1000,"Group",24,0.054,6605.02293215795,607,16996
"18","real_data_application","n_genes",20000,1000,1000,"Group",25,0.05265,6391.21990033207,608,17021
"19","real_data_application","n_genes",20000,1000,1000,"Group",26,0.0553,6576.09000141561,608,17024
"20","real_data_application","n_genes",20000,1000,1000,"Group",27,0.05145,6433.08038559392,607,16993
"21","real_data_application","n_genes",20000,1000,1000,"Group",28,0.05435,6345.75407036372,609,17052
"22","real_data_application","n_genes",20000,1000,1000,"Group",29,0.0516,6354.38768557215,614,17192
"23","real_data_application","n_genes",20000,1000,1000,"Group",3,0.0536,6614.87831098463,632,17696
"24","real_data_application","n_genes",20000,1000,1000,"Group",30,0.05225,6416.57008029938,607,16995
"25","real_data_application","n_genes",20000,1000,1000,"Group",31,0.0523,6330.37995760666,623,17444
"26","real_data_application","n_genes",20000,1000,1000,"Group",32,0.0547,6486.22841306806,627,17555
"27","real_data_application","n_genes",20000,1000,1000,"Group",33,0.05455,6599.99707145303,623,17444
"28","real_data_application","n_genes",20000,1000,1000,"Group",34,0.0562,6661.62496771957,598,16744
"29","real_data_application","n_genes",20000,1000,1000,"Group",35,0.0548,6635.38220630862,618,17303
"30","real_data_application","n_genes",20000,1000,1000,"Group",36,0.0552,6488.20029814612,620,17360
"31","real_data_application","n_genes",20000,1000,1000,"Group",37,0.05385,6417.79316903965,625,17500
"32","real_data_application","n_genes",20000,1000,1000,"Group",38,0.05355,6267.00582730639,603,16884
"33","real_data_application","n_genes",20000,1000,1000,"Group",39,0.05355,6606.54131486168,606,16960
"34","real_data_application","n_genes",20000,1000,1000,"Group",4,0.05105,6307.60772803117,582,16296
"35","real_data_application","n_genes",20000,1000,1000,"Group",40,0.05555,6703.56058801462,628,17584
"36","real_data_application","n_genes",20000,1000,1000,"Group",41,0.0514,6259.06015656397,603,16883
"37","real_data_application","n_genes",20000,1000,1000,"Group",42,0.0509,6154.73849989504,629,17610
"38","real_data_application","n_genes",20000,1000,1000,"Group",43,0.056,6754.07026456237,591,16548
"39","real_data_application","n_genes",20000,1000,1000,"Group",44,0.05575,6695.4862472171,598,16744
"40","real_data_application","n_genes",20000,1000,1000,"Group",45,0.05355,6368.26660317134,614,17191
"41","real_data_application","n_genes",20000,1000,1000,"Group",46,0.0531,6520.54893718687,630,17640
"42","real_data_application","n_genes",20000,1000,1000,"Group",47,0.05475,6548.66053700205,598,16744
"43","real_data_application","n_genes",20000,1000,1000,"Group",48,0.0556,6636.29863583849,618,17303
"44","real_data_application","n_genes",20000,1000,1000,"Group",49,0.05385,6547.36600330253,601,16826
"45","real_data_application","n_genes",20000,1000,1000,"Group",5,0.05405,6481.95608003018,635,17780
"46","real_data_application","n_genes",20000,1000,1000,"Group",50,0.05315,6511.90485912758,613,17163
"47","real_data_application","n_genes",20000,1000,1000,"Group",6,0.0528,6386.88485408848,601,16828
"48","real_data_application","n_genes",20000,1000,1000,"Group",7,0.0546,6593.00963081131,598,16743
"49","real_data_application","n_genes",20000,1000,1000,"Group",8,0.0557,6675.01337972348,606,16968
"50","real_data_application","n_genes",20000,1000,1000,"Group",9,0.0535,6520.26184708769,585,16378
"51","real_data_application","n_genes",20000,1000,1000,"L1",1,0.1713,30888.5628300469,105,129
"52","real_data_application","n_genes",20000,1000,1000,"L1",10,0.05655,6867.55360842812,803,2228
"53","real_data_application","n_genes",20000,1000,1000,"L1",11,0.057,6898.861929163,778,2139
"54","real_data_application","n_genes",20000,1000,1000,"L1",12,0.13455,22148.2228376817,138,176
"55","real_data_application","n_genes",20000,1000,1000,"L1",13,0.2625,50288.8117157569,47,48
"56","real_data_application","n_genes",20000,1000,1000,"L1",14,0.139,24454.619486667,127,161
"57","real_data_application","n_genes",20000,1000,1000,"L1",15,0.14915,25992.0526431014,120,152
"58","real_data_application","n_genes",20000,1000,1000,"L1",16,0.05645,6744.59791193556,783,2154
"59","real_data_application","n_genes",20000,1000,1000,"L1",17,0.15405,27209.6854384912,117,144
"60","real_data_application","n_genes",20000,1000,1000,"L1",18,0.15235,26195.3812604993,119,148
"61","real_data_application","n_genes",20000,1000,1000,"L1",19,0.05755,7165.18345645865,777,2180
"62","real_data_application","n_genes",20000,1000,1000,"L1",2,0.0596,7100.456447391,791,2293
"63","real_data_application","n_genes",20000,1000,1000,"L1",20,0.05605,6954.02995072671,748,2021
"64","real_data_application","n_genes",20000,1000,1000,"L1",21,0.13155,22105.6258029479,138,174
"65","real_data_application","n_genes",20000,1000,1000,"L1",22,0.13135,22403.4505096792,137,171
"66","real_data_application","n_genes",20000,1000,1000,"L1",23,0.05615,6767.53419251796,752,2065
"67","real_data_application","n_genes",20000,1000,1000,"L1",24,0.1261,20645.9581571674,160,200
"68","real_data_application","n_genes",20000,1000,1000,"L1",25,0.13225,21967.8487553572,141,175
"69","real_data_application","n_genes",20000,1000,1000,"L1",26,0.1439,24917.1035912935,126,159
"70","real_data_application","n_genes",20000,1000,1000,"L1",27,0.1508,26994.5927482786,116,145
"71","real_data_application","n_genes",20000,1000,1000,"L1",28,0.1463,24832.4803890536,127,157
"72","real_data_application","n_genes",20000,1000,1000,"L1",29,0.1406,24858.2758608328,123,156
"73","real_data_application","n_genes",20000,1000,1000,"L1",3,0.148,25523.7660265602,121,150
"74","real_data_application","n_genes",20000,1000,1000,"L1",30,0.0573,6799.3843230415,778,2209
"75","real_data_application","n_genes",20000,1000,1000,"L1",31,0.1395,23368.6497902409,137,171
"76","real_data_application","n_genes",20000,1000,1000,"L1",32,0.25095,47028.2061617416,53,55
"77","real_data_application","n_genes",20000,1000,1000,"L1",33,0.05975,7251.10716085099,800,2264
"78","real_data_application","n_genes",20000,1000,1000,"L1",34,0.05955,7241.29077397145,757,2042
"79","real_data_application","n_genes",20000,1000,1000,"L1",35,0.1431,23616.0200218314,128,162
"80","real_data_application","n_genes",20000,1000,1000,"L1",36,0.0589,6987.08217410072,781,2245
"81","real_data_application","n_genes",20000,1000,1000,"L1",37,0.24705,47141.8361070503,50,52
"82","real_data_application","n_genes",20000,1000,1000,"L1",38,0.1446,25482.3809496905,122,154
"83","real_data_application","n_genes",20000,1000,1000,"L1",39,0.05815,7128.18044928627,786,2191
"84","real_data_application","n_genes",20000,1000,1000,"L1",4,0.0544,6744.63056314791,780,2197
"85","real_data_application","n_genes",20000,1000,1000,"L1",40,0.0593,7207.43494054147,780,2283
"86","real_data_application","n_genes",20000,1000,1000,"L1",41,0.1339,23184.6836711924,135,169
"87","real_data_application","n_genes",20000,1000,1000,"L1",42,0.1305,21923.0980340384,143,178
"88","real_data_application","n_genes",20000,1000,1000,"L1",43,0.13335,21583.6290147929,148,187
"89","real_data_application","n_genes",20000,1000,1000,"L1",44,0.0585,7307.40096428792,783,2180
"90","real_data_application","n_genes",20000,1000,1000,"L1",45,0.262,49588.6753586318,46,48
"91","real_data_application","n_genes",20000,1000,1000,"L1",46,0.0572,7088.95801687231,790,2321
"92","real_data_application","n_genes",20000,1000,1000,"L1",47,0.1483,25125.8361289456,132,162
"93","real_data_application","n_genes",20000,1000,1000,"L1",48,0.1397,23388.1695148778,135,167
"94","real_data_application","n_genes",20000,1000,1000,"L1",49,0.13265,22102.0863718655,140,177
"95","real_data_application","n_genes",20000,1000,1000,"L1",5,0.058,7003.46646233382,785,2199
"96","real_data_application","n_genes",20000,1000,1000,"L1",50,0.0567,6950.11328101348,772,2211
"97","real_data_application","n_genes",20000,1000,1000,"L1",6,0.24735,47364.2082984458,57,59
"98","real_data_application","n_genes",20000,1000,1000,"L1",7,0.15685,28879.9340432573,112,140
"99","real_data_application","n_genes",20000,1000,1000,"L1",8,0.13355,22695.8579620853,140,178
"100","real_data_application","n_genes",20000,1000,1000,"L1",9,0.057,7083.56274192336,772,2133
"101","real_data_application","n_genes",20000,1000,1000,"Multires",1,0.05345,6333.44260952388,623,13640
"102","real_data_application","n_genes",20000,1000,1000,"Multires",10,0.05055,6149.9661942481,654,10605
"103","real_data_application","n_genes",20000,1000,1000,"Multires",11,0.05155,6159.72598116109,640,10438
"104","real_data_application","n_genes",20000,1000,1000,"Multires",12,0.0524,6246.24792478297,594,9762
"105","real_data_application","n_genes",20000,1000,1000,"Multires",13,0.05135,6335.80916040864,608,13308
"106","real_data_application","n_genes",20000,1000,1000,"Multires",14,0.05245,6321.49318861176,633,10393
"107","real_data_application","n_genes",20000,1000,1000,"Multires",15,0.051,6256.55300297584,607,9997
"108","real_data_application","n_genes",20000,1000,1000,"Multires",16,0.05145,6174.63694506532,617,13427
"109","real_data_application","n_genes",20000,1000,1000,"Multires",17,0.0528,6361.37479279574,611,10079
"110","real_data_application","n_genes",20000,1000,1000,"Multires",18,0.05165,6242.85970276039,596,9827
"111","real_data_application","n_genes",20000,1000,1000,"Multires",19,0.05335,6437.099709936,601,12949
"112","real_data_application","n_genes",20000,1000,1000,"Multires",2,0.0547,6366.11218991688,625,13589
"113","real_data_application","n_genes",20000,1000,1000,"Multires",20,0.05185,6252.01439669277,614,13358
"114","real_data_application","n_genes",20000,1000,1000,"Multires",21,0.05085,6078.01579507127,639,10517
"115","real_data_application","n_genes",20000,1000,1000,"Multires",22,0.0519,6231.67165907314,599,9857
"116","real_data_application","n_genes",20000,1000,1000,"Multires",23,0.05025,6114.00315185159,608,10024
"117","real_data_application","n_genes",20000,1000,1000,"Multires",24,0.05345,6491.5095550511,624,13654
"118","real_data_application","n_genes",20000,1000,1000,"Multires",25,0.0519,6294.30213939281,619,10252
"119","real_data_application","n_genes",20000,1000,1000,"Multires",26,0.05385,6487.46546721759,621,10256
"120","real_data_application","n_genes",20000,1000,1000,"Multires",27,0.0522,6337.73885353925,632,10323
"121","real_data_application","n_genes",20000,1000,1000,"Multires",28,0.05425,6206.00417607789,639,13651
"122","real_data_application","n_genes",20000,1000,1000,"Multires",29,0.05235,6242.78353649694,627,13435
"123","real_data_application","n_genes",20000,1000,1000,"Multires",3,0.0532,6541.87858365663,649,13654
"124","real_data_application","n_genes",20000,1000,1000,"Multires",30,0.05275,6259.37479471579,613,10074
"125","real_data_application","n_genes",20000,1000,1000,"Multires",31,0.0505,6154.67666849743,621,10062
"126","real_data_application","n_genes",20000,1000,1000,"Multires",32,0.05395,6403.66230176346,641,13861
"127","real_data_application","n_genes",20000,1000,1000,"Multires",33,0.05335,6469.94629116173,655,10749
"128","real_data_application","n_genes",20000,1000,1000,"Multires",34,0.0554,6474.24178351358,624,10345
"129","real_data_application","n_genes",20000,1000,1000,"Multires",35,0.055,6494.17166531226,659,10601
"130","real_data_application","n_genes",20000,1000,1000,"Multires",36,0.05345,6359.27573428863,623,13453
"131","real_data_application","n_genes",20000,1000,1000,"Multires",37,0.0516,6213.07430683269,635,10178
"132","real_data_application","n_genes",20000,1000,1000,"Multires",38,0.05215,6140.94600027835,611,10220
"133","real_data_application","n_genes",20000,1000,1000,"Multires",39,0.0533,6475.51082025328,625,13598
"134","real_data_application","n_genes",20000,1000,1000,"Multires",4,0.0505,6193.31170498497,598,13024
"135","real_data_application","n_genes",20000,1000,1000,"Multires",40,0.055,6590.75771214538,633,13501
"136","real_data_application","n_genes",20000,1000,1000,"Multires",41,0.05085,6179.93715715591,607,10111
"137","real_data_application","n_genes",20000,1000,1000,"Multires",42,0.05045,6070.14664510799,638,13804
"138","real_data_application","n_genes",20000,1000,1000,"Multires",43,0.0554,6654.00198349363,606,13120
"139","real_data_application","n_genes",20000,1000,1000,"Multires",44,0.0555,6610.69440897957,608,13296
"140","real_data_application","n_genes",20000,1000,1000,"Multires",45,0.05085,6256.50669312581,645,10349
"141","real_data_application","n_genes",20000,1000,1000,"Multires",46,0.0526,6430.25083351388,627,13437
"142","real_data_application","n_genes",20000,1000,1000,"Multires",47,0.0533,6440.0461222175,604,10050
"143","real_data_application","n_genes",20000,1000,1000,"Multires",48,0.05425,6425.37305172552,630,10382
"144","real_data_application","n_genes",20000,1000,1000,"Multires",49,0.0536,6470.51793295426,602,13095
"145","real_data_application","n_genes",20000,1000,1000,"Multires",5,0.0538,6383.49180551445,628,13554
"146","real_data_application","n_genes",20000,1000,1000,"Multires",50,0.0519,6380.86735744902,636,10375
"147","real_data_application","n_genes",20000,1000,1000,"Multires",6,0.05205,6245.82423709453,625,10191
"148","real_data_application","n_genes",20000,1000,1000,"Multires",7,0.0527,6445.01699885956,595,9851
"149","real_data_application","n_genes",20000,1000,1000,"Multires",8,0.05415,6528.4773082579,631,10321
"150","real_data_application","n_genes",20000,1000,1000,"Multires",9,0.052,6397.70204465249,621,10127
"151","real_data_application","n_genes",20000,1500,1500,"Group",1,0.0529,6402.654412975,831,23268
"152","real_data_application","n_genes",20000,1500,1500,"Group",10,0.0531,6438.82007870368,848,23743
"153","real_data_application","n_genes",20000,1500,1500,"Group",11,0.05415,6381.64416072457,832,23296
"154","real_data_application","n_genes",20000,1500,1500,"Group",12,0.0503,6326.81902098548,817,22876
"155","real_data_application","n_genes",20000,1500,1500,"Group",13,0.05125,6382.6559398637,851,23828
"156","real_data_application","n_genes",20000,1500,1500,"Group",14,0.0527,6359.75757704984,829,23212
"157","real_data_application","n_genes",20000,1500,1500,"Group",15,0.0528,6424.77755829786,815,22820
"158","real_data_application","n_genes",20000,1500,1500,"Group",16,0.0524,6265.7075443119,813,22764
"159","real_data_application","n_genes",20000,1500,1500,"Group",17,0.0526,6435.8001095619,803,22484
"160","real_data_application","n_genes",20000,1500,1500,"Group",18,0.05235,6367.59788819439,794,22232
"161","real_data_application","n_genes",20000,1500,1500,"Group",19,0.0546,6453.06710028318,811,22708
"162","real_data_application","n_genes",20000,1500,1500,"Group",2,0.05575,6526.78614642721,828,23184
"163","real_data_application","n_genes",20000,1500,1500,"Group",20,0.0523,6386.6979565702,860,24079
"164","real_data_application","n_genes",20000,1500,1500,"Group",21,0.05065,6220.44526340549,865,24220
"165","real_data_application","n_genes",20000,1500,1500,"Group",22,0.05225,6247.17884462046,795,22259
"166","real_data_application","n_genes",20000,1500,1500,"Group",23,0.05215,6272.10001184398,818,22904
"167","real_data_application","n_genes",20000,1500,1500,"Group",24,0.05545,6653.36598520697,825,23099
"168","real_data_application","n_genes",20000,1500,1500,"Group",25,0.05265,6350.54078047153,831,23268
"169","real_data_application","n_genes",20000,1500,1500,"Group",26,0.05545,6604.29401324293,835,23380
"170","real_data_application","n_genes",20000,1500,1500,"Group",27,0.05245,6486.7534570764,825,23100
"171","real_data_application","n_genes",20000,1500,1500,"Group",28,0.0532,6261.75428303055,838,23464
"172","real_data_application","n_genes",20000,1500,1500,"Group",29,0.0522,6369.21415441106,829,23212
"173","real_data_application","n_genes",20000,1500,1500,"Group",3,0.05275,6532.99188669815,841,23548
"174","real_data_application","n_genes",20000,1500,1500,"Group",30,0.054,6476.38805639293,799,22372
"175","real_data_application","n_genes",20000,1500,1500,"Group",31,0.0522,6364.10529537959,807,22595
"176","real_data_application","n_genes",20000,1500,1500,"Group",32,0.054,6485.64909064205,859,24052
"177","real_data_application","n_genes",20000,1500,1500,"Group",33,0.05365,6560.63921598215,850,23799
"178","real_data_application","n_genes",20000,1500,1500,"Group",34,0.0537,6555.91145086065,866,24247
"179","real_data_application","n_genes",20000,1500,1500,"Group",35,0.05395,6605.3803599367,847,23716
"180","real_data_application","n_genes",20000,1500,1500,"Group",36,0.05305,6470.92223899723,807,22595
"181","real_data_application","n_genes",20000,1500,1500,"Group",37,0.05275,6367.9396617417,851,23825
"182","real_data_application","n_genes",20000,1500,1500,"Group",38,0.0518,6161.56753806198,818,22904
"183","real_data_application","n_genes",20000,1500,1500,"Group",39,0.05305,6537.15147476632,844,23632
"184","real_data_application","n_genes",20000,1500,1500,"Group",4,0.0505,6283.88138720406,795,22259
"185","real_data_application","n_genes",20000,1500,1500,"Group",40,0.0544,6629.6135001896,845,23660
"186","real_data_application","n_genes",20000,1500,1500,"Group",41,0.05305,6311.5459351993,818,22904
"187","real_data_application","n_genes",20000,1500,1500,"Group",42,0.04955,6119.20918913241,818,22904
"188","real_data_application","n_genes",20000,1500,1500,"Group",43,0.05595,6743.67466452809,852,23856
"189","real_data_application","n_genes",20000,1500,1500,"Group",44,0.05575,6620.68177198052,844,23632
"190","real_data_application","n_genes",20000,1500,1500,"Group",45,0.0535,6392.90196045544,836,23407
"191","real_data_application","n_genes",20000,1500,1500,"Group",46,0.0524,6540.19464666671,842,23576
"192","real_data_application","n_genes",20000,1500,1500,"Group",47,0.05465,6561.83736167571,835,23379
"193","real_data_application","n_genes",20000,1500,1500,"Group",48,0.05635,6663.52865330608,860,24080
"194","real_data_application","n_genes",20000,1500,1500,"Group",49,0.0536,6533.44796146582,818,22904
"195","real_data_application","n_genes",20000,1500,1500,"Group",5,0.0549,6602.68419154002,852,23856
"196","real_data_application","n_genes",20000,1500,1500,"Group",50,0.0526,6542.87431872415,809,22652
"197","real_data_application","n_genes",20000,1500,1500,"Group",6,0.05205,6332.88366387646,821,22987
"198","real_data_application","n_genes",20000,1500,1500,"Group",7,0.0549,6573.15647786555,798,22344
"199","real_data_application","n_genes",20000,1500,1500,"Group",8,0.0544,6597.91988683217,821,22987
"200","real_data_application","n_genes",20000,1500,1500,"Group",9,0.0528,6435.54085170333,795,22259
"201","real_data_application","n_genes",20000,1500,1500,"L1",1,0.17035,30635.0302740234,110,134
"202","real_data_application","n_genes",20000,1500,1500,"L1",10,0.1834,36011.376627846,90,100
"203","real_data_application","n_genes",20000,1500,1500,"L1",11,0.1659,30718.2262886651,106,128
"204","real_data_application","n_genes",20000,1500,1500,"L1",12,0.1369,22838.3609673732,137,173
"205","real_data_application","n_genes",20000,1500,1500,"L1",13,0.2625,50288.8117157569,47,48
"206","real_data_application","n_genes",20000,1500,1500,"L1",14,0.1679,32113.6957484363,104,123
"207","real_data_application","n_genes",20000,1500,1500,"L1",15,0.18165,34407.169008313,89,98
"208","real_data_application","n_genes",20000,1500,1500,"L1",16,0.16305,30295.403519267,103,126
"209","real_data_application","n_genes",20000,1500,1500,"L1",17,0.16705,30578.2227913324,111,131
"210","real_data_application","n_genes",20000,1500,1500,"L1",18,0.16985,30973.4498436427,109,130
"211","real_data_application","n_genes",20000,1500,1500,"L1",19,0.1689,32380.0951604829,100,121
"212","real_data_application","n_genes",20000,1500,1500,"L1",2,0.06065,7262.35760880326,1098,2657
"213","real_data_application","n_genes",20000,1500,1500,"L1",20,0.1848,35044.9045268103,87,99
"214","real_data_application","n_genes",20000,1500,1500,"L1",21,0.16965,32454.7637754748,99,117
"215","real_data_application","n_genes",20000,1500,1500,"L1",22,0.1767,34356.78239462,94,110
"216","real_data_application","n_genes",20000,1500,1500,"L1",23,0.1715,32952.4341187727,96,114
"217","real_data_application","n_genes",20000,1500,1500,"L1",24,0.12355,20247.8170963354,171,211
"218","real_data_application","n_genes",20000,1500,1500,"L1",25,0.16945,32246.7328881341,102,124
"219","real_data_application","n_genes",20000,1500,1500,"L1",26,0.1879,36572.5260834625,91,100
"220","real_data_application","n_genes",20000,1500,1500,"L1",27,0.1694,32133.6188326423,101,119
"221","real_data_application","n_genes",20000,1500,1500,"L1",28,0.1445,24384.3259753875,138,168
"222","real_data_application","n_genes",20000,1500,1500,"L1",29,0.1436,25740.0092104994,127,158
"223","real_data_application","n_genes",20000,1500,1500,"L1",3,0.15845,28392.559935294,116,141
"224","real_data_application","n_genes",20000,1500,1500,"L1",30,0.1623,30050.9773351952,104,126
"225","real_data_application","n_genes",20000,1500,1500,"L1",31,0.17915,32877.4008281142,101,119
"226","real_data_application","n_genes",20000,1500,1500,"L1",32,0.25095,47028.2061617416,53,55
"227","real_data_application","n_genes",20000,1500,1500,"L1",33,0.17145,32404.4735475097,98,116
"228","real_data_application","n_genes",20000,1500,1500,"L1",34,0.1788,34060.2672622929,96,109
"229","real_data_application","n_genes",20000,1500,1500,"L1",35,0.1614,29257.9945468569,114,139
"230","real_data_application","n_genes",20000,1500,1500,"L1",36,0.18195,34344.3331286981,90,103
"231","real_data_application","n_genes",20000,1500,1500,"L1",37,0.247,47135.5073712618,51,53
"232","real_data_application","n_genes",20000,1500,1500,"L1",38,0.1821,35793.5992471358,82,96
"233","real_data_application","n_genes",20000,1500,1500,"L1",39,0.18585,35902.3055756319,88,98
"234","real_data_application","n_genes",20000,1500,1500,"L1",4,0.18155,35472.4861932549,85,96
"235","real_data_application","n_genes",20000,1500,1500,"L1",40,0.17045,31429.8164026322,114,136
"236","real_data_application","n_genes",20000,1500,1500,"L1",41,0.16925,32290.5525600109,97,114
"237","real_data_application","n_genes",20000,1500,1500,"L1",42,0.1441,25432.4512817886,132,162
"238","real_data_application","n_genes",20000,1500,1500,"L1",43,0.18965,36393.2200470399,92,102
"239","real_data_application","n_genes",20000,1500,1500,"L1",44,0.18015,34459.7521342868,95,108
"240","real_data_application","n_genes",20000,1500,1500,"L1",45,0.262,49588.6753586318,46,48
"241","real_data_application","n_genes",20000,1500,1500,"L1",46,0.15775,28549.4201255347,116,139
"242","real_data_application","n_genes",20000,1500,1500,"L1",47,0.15165,25949.2202265764,132,160
"243","real_data_application","n_genes",20000,1500,1500,"L1",48,0.18175,34437.1389066091,97,109
"244","real_data_application","n_genes",20000,1500,1500,"L1",49,0.1722,32282.0465836959,99,118
"245","real_data_application","n_genes",20000,1500,1500,"L1",5,0.1583,28441.4162366332,114,141
"246","real_data_application","n_genes",20000,1500,1500,"L1",50,0.15355,26974.2886084252,127,156
"247","real_data_application","n_genes",20000,1500,1500,"L1",6,0.24735,47364.2082984458,57,59
"248","real_data_application","n_genes",20000,1500,1500,"L1",7,0.16725,32053.9789013469,100,118
"249","real_data_application","n_genes",20000,1500,1500,"L1",8,0.175,32747.5289643119,102,124
"250","real_data_application","n_genes",20000,1500,1500,"L1",9,0.18445,35632.4262997805,90,103
"251","real_data_application","n_genes",20000,1500,1500,"Multires",1,0.0519,6279.51496819313,855,18657
"252","real_data_application","n_genes",20000,1500,1500,"Multires",10,0.05165,6245.44432402033,891,14749
"253","real_data_application","n_genes",20000,1500,1500,"Multires",11,0.05335,6141.46531535012,854,14126
"254","real_data_application","n_genes",20000,1500,1500,"Multires",12,0.04965,6121.89535243948,817,13674
"255","real_data_application","n_genes",20000,1500,1500,"Multires",13,0.05085,6249.14384875007,848,14320
"256","real_data_application","n_genes",20000,1500,1500,"Multires",14,0.05185,6251.51839968681,875,14589
"257","real_data_application","n_genes",20000,1500,1500,"Multires",15,0.05125,6282.55467430082,831,13804
"258","real_data_application","n_genes",20000,1500,1500,"Multires",16,0.05085,6054.94238241511,820,13727
"259","real_data_application","n_genes",20000,1500,1500,"Multires",17,0.05245,6257.68749814572,828,13885
"260","real_data_application","n_genes",20000,1500,1500,"Multires",18,0.052,6190.52519705587,801,13382
"261","real_data_application","n_genes",20000,1500,1500,"Multires",19,0.05365,6368.76337067747,815,17762
"262","real_data_application","n_genes",20000,1500,1500,"Multires",2,0.05405,6328.83470097026,833,14091
"263","real_data_application","n_genes",20000,1500,1500,"Multires",20,0.05095,6098.94900681828,819,13704
"264","real_data_application","n_genes",20000,1500,1500,"Multires",21,0.0496,6035.41229620704,882,14777
"265","real_data_application","n_genes",20000,1500,1500,"Multires",22,0.0511,6109.08098904894,799,13444
"266","real_data_application","n_genes",20000,1500,1500,"Multires",23,0.0507,6080.22465125252,844,13978
"267","real_data_application","n_genes",20000,1500,1500,"Multires",24,0.05345,6476.77600512564,840,14060
"268","real_data_application","n_genes",20000,1500,1500,"Multires",25,0.0512,6177.37026677869,843,14275
"269","real_data_application","n_genes",20000,1500,1500,"Multires",26,0.05355,6443.2083957752,833,13850
"270","real_data_application","n_genes",20000,1500,1500,"Multires",27,0.0518,6325.30031193569,835,14026
"271","real_data_application","n_genes",20000,1500,1500,"Multires",28,0.05205,6082.43863531583,866,14289
"272","real_data_application","n_genes",20000,1500,1500,"Multires",29,0.0504,6217.56858422187,834,13932
"273","real_data_application","n_genes",20000,1500,1500,"Multires",3,0.0533,6409.04823785212,862,14215
"274","real_data_application","n_genes",20000,1500,1500,"Multires",30,0.0529,6247.92301883806,811,13721
"275","real_data_application","n_genes",20000,1500,1500,"Multires",31,0.0504,6134.13770560605,831,13803
"276","real_data_application","n_genes",20000,1500,1500,"Multires",32,0.0521,6348.51045364465,838,13867
"277","real_data_application","n_genes",20000,1500,1500,"Multires",33,0.05185,6365.03691920807,869,14555
"278","real_data_application","n_genes",20000,1500,1500,"Multires",34,0.05415,6354.9341789681,878,14654
"279","real_data_application","n_genes",20000,1500,1500,"Multires",35,0.0537,6413.81085467825,911,14756
"280","real_data_application","n_genes",20000,1500,1500,"Multires",36,0.05275,6337.68912546361,842,18362
"281","real_data_application","n_genes",20000,1500,1500,"Multires",37,0.04985,6114.20755784704,845,13895
"282","real_data_application","n_genes",20000,1500,1500,"Multires",38,0.0511,5967.54248081099,856,14371
"283","real_data_application","n_genes",20000,1500,1500,"Multires",39,0.0526,6367.66752781077,852,14265
"284","real_data_application","n_genes",20000,1500,1500,"Multires",4,0.0492,6076.0935868275,808,13672
"285","real_data_application","n_genes",20000,1500,1500,"Multires",40,0.05435,6499.67923909034,874,18603
"286","real_data_application","n_genes",20000,1500,1500,"Multires",41,0.0526,6139.48261156138,837,13960
"287","real_data_application","n_genes",20000,1500,1500,"Multires",42,0.0494,6032.44742639897,875,14288
"288","real_data_application","n_genes",20000,1500,1500,"Multires",43,0.0554,6573.51251478389,828,13784
"289","real_data_application","n_genes",20000,1500,1500,"Multires",44,0.05425,6544.3217740583,844,18324
"290","real_data_application","n_genes",20000,1500,1500,"Multires",45,0.0501,6250.98339342319,870,14403
"291","real_data_application","n_genes",20000,1500,1500,"Multires",46,0.0526,6446.67371694307,850,18348
"292","real_data_application","n_genes",20000,1500,1500,"Multires",47,0.05315,6357.96906275847,839,14181
"293","real_data_application","n_genes",20000,1500,1500,"Multires",48,0.0554,6432.43720673239,873,14499
"294","real_data_application","n_genes",20000,1500,1500,"Multires",49,0.0538,6445.62464098815,852,14353
"295","real_data_application","n_genes",20000,1500,1500,"Multires",5,0.05465,6483.30090161246,862,18591
"296","real_data_application","n_genes",20000,1500,1500,"Multires",50,0.0515,6364.95303408831,820,13834
"297","real_data_application","n_genes",20000,1500,1500,"Multires",6,0.05005,6101.34505298358,851,14062
"298","real_data_application","n_genes",20000,1500,1500,"Multires",7,0.05205,6393.82696152534,820,13852
"299","real_data_application","n_genes",20000,1500,1500,"Multires",8,0.0538,6446.22997205728,840,13942
"300","real_data_application","n_genes",20000,1500,1500,"Multires",9,0.05185,6304.6440111595,814,13551
"301","real_data_application","n_genes",20000,2000,2000,"Group",1,0.05305,6446.01724012855,1003,28083
"302","real_data_application","n_genes",20000,2000,2000,"Group",10,0.05465,6408.74057852664,1032,28896
"303","real_data_application","n_genes",20000,2000,2000,"Group",11,0.05385,6443.27916164961,1002,28054
"304","real_data_application","n_genes",20000,2000,2000,"Group",12,0.05205,6286.14812986249,1029,28812
"305","real_data_application","n_genes",20000,2000,2000,"Group",13,0.0507,6314.41341865801,1013,28363
"306","real_data_application","n_genes",20000,2000,2000,"Group",14,0.05215,6310.28210052789,1014,28391
"307","real_data_application","n_genes",20000,2000,2000,"Group",15,0.0519,6323.02061385883,986,27608
"308","real_data_application","n_genes",20000,2000,2000,"Group",16,0.0528,6306.27185464207,951,26626
"309","real_data_application","n_genes",20000,2000,2000,"Group",17,0.0523,6390.12093314177,996,27887
"310","real_data_application","n_genes",20000,2000,2000,"Group",18,0.05145,6284.864951635,967,27076
"311","real_data_application","n_genes",20000,2000,2000,"Group",19,0.0528,6347.62844600938,989,27691
"312","real_data_application","n_genes",20000,2000,2000,"Group",2,0.0542,6433.73552984641,1032,28894
"313","real_data_application","n_genes",20000,2000,2000,"Group",20,0.0528,6396.57078837236,996,27887
"314","real_data_application","n_genes",20000,2000,2000,"Group",21,0.0509,6269.69738983661,1037,29036
"315","real_data_application","n_genes",20000,2000,2000,"Group",22,0.0519,6139.19747988267,989,27691
"316","real_data_application","n_genes",20000,2000,2000,"Group",23,0.0519,6198.46969866435,1007,28196
"317","real_data_application","n_genes",20000,2000,2000,"Group",24,0.0557,6679.33716600415,1020,28560
"318","real_data_application","n_genes",20000,2000,2000,"Group",25,0.05215,6332.97245273293,976,27328
"319","real_data_application","n_genes",20000,2000,2000,"Group",26,0.05395,6586.24119888246,968,27104
"320","real_data_application","n_genes",20000,2000,2000,"Group",27,0.0515,6451.19835088967,978,27383
"321","real_data_application","n_genes",20000,2000,2000,"Group",28,0.0525,6271.7829602403,1017,28475
"322","real_data_application","n_genes",20000,2000,2000,"Group",29,0.05155,6375.13030515603,1029,28811
"323","real_data_application","n_genes",20000,2000,2000,"Group",3,0.0535,6528.38925245238,1074,30071
"324","real_data_application","n_genes",20000,2000,2000,"Group",30,0.0519,6377.99354268536,948,26544
"325","real_data_application","n_genes",20000,2000,2000,"Group",31,0.05335,6405.42908826863,978,27383
"326","real_data_application","n_genes",20000,2000,2000,"Group",32,0.0529,6521.60093321121,1048,29342
"327","real_data_application","n_genes",20000,2000,2000,"Group",33,0.05345,6505.80708371951,1036,29006
"328","real_data_application","n_genes",20000,2000,2000,"Group",34,0.05325,6585.45720527733,1045,29259
"329","real_data_application","n_genes",20000,2000,2000,"Group",35,0.0541,6525.55146445381,1029,28812
"330","real_data_application","n_genes",20000,2000,2000,"Group",36,0.05245,6440.05825261794,990,27720
"331","real_data_application","n_genes",20000,2000,2000,"Group",37,0.0515,6314.8812415977,1054,29512
"332","real_data_application","n_genes",20000,2000,2000,"Group",38,0.05175,6187.09765102549,988,27664
"333","real_data_application","n_genes",20000,2000,2000,"Group",39,0.05325,6557.59915610905,1000,28000
"334","real_data_application","n_genes",20000,2000,2000,"Group",4,0.04945,6212.16444320772,1040,29119
"335","real_data_application","n_genes",20000,2000,2000,"Group",40,0.0559,6745.05277022715,1009,28252
"336","real_data_application","n_genes",20000,2000,2000,"Group",41,0.0512,6301.17269597762,993,27803
"337","real_data_application","n_genes",20000,2000,2000,"Group",42,0.0497,6080.2721169437,992,27775
"338","real_data_application","n_genes",20000,2000,2000,"Group",43,0.0561,6763.33161433539,981,27465
"339","real_data_application","n_genes",20000,2000,2000,"Group",44,0.0548,6664.30320248819,1032,28896
"340","real_data_application","n_genes",20000,2000,2000,"Group",45,0.05205,6330.23203082006,1023,28644
"341","real_data_application","n_genes",20000,2000,2000,"Group",46,0.05235,6505.34676551488,1080,30240
"342","real_data_application","n_genes",20000,2000,2000,"Group",47,0.0555,6538.76110308174,1044,29231
"343","real_data_application","n_genes",20000,2000,2000,"Group",48,0.05605,6606.37525930676,1059,29652
"344","real_data_application","n_genes",20000,2000,2000,"Group",49,0.05445,6479.48792606868,1041,29148
"345","real_data_application","n_genes",20000,2000,2000,"Group",5,0.05285,6510.07766132767,993,27803
"346","real_data_application","n_genes",20000,2000,2000,"Group",50,0.0529,6517.48277465787,980,27440
"347","real_data_application","n_genes",20000,2000,2000,"Group",6,0.0525,6362.78217606441,962,26933
"348","real_data_application","n_genes",20000,2000,2000,"Group",7,0.05325,6495.611646071,988,27663
"349","real_data_application","n_genes",20000,2000,2000,"Group",8,0.05405,6572.46783974323,1002,28056
"350","real_data_application","n_genes",20000,2000,2000,"Group",9,0.0522,6417.39155253544,981,27468
"351","real_data_application","n_genes",20000,2000,2000,"L1",1,0.1693,30559.1281579758,114,138
"352","real_data_application","n_genes",20000,2000,2000,"L1",10,0.1816,35921.1367220764,92,102
"353","real_data_application","n_genes",20000,2000,2000,"L1",11,0.1643,30636.2768189748,112,134
"354","real_data_application","n_genes",20000,2000,2000,"L1",12,0.13675,22798.9994759591,142,178
"355","real_data_application","n_genes",20000,2000,2000,"L1",13,0.26155,50170.2609627542,49,50
"356","real_data_application","n_genes",20000,2000,2000,"L1",14,0.16785,32044.2069684993,106,125
"357","real_data_application","n_genes",20000,2000,2000,"L1",15,0.17975,34294.4736062437,91,100
"358","real_data_application","n_genes",20000,2000,2000,"L1",16,0.16205,30240.5271736553,106,128
"359","real_data_application","n_genes",20000,2000,2000,"L1",17,0.16565,30503.2487434189,114,135
"360","real_data_application","n_genes",20000,2000,2000,"L1",18,0.16885,30886.7814252189,111,132
"361","real_data_application","n_genes",20000,2000,2000,"L1",19,0.16875,32303.9689896623,102,122
"362","real_data_application","n_genes",20000,2000,2000,"L1",2,0.05995,7293.8333918795,1349,2766
"363","real_data_application","n_genes",20000,2000,2000,"L1",20,0.184,34952.0869957441,87,99
"364","real_data_application","n_genes",20000,2000,2000,"L1",21,0.17,32348.9564445111,102,120
"365","real_data_application","n_genes",20000,2000,2000,"L1",22,0.1748,34250.0753342553,96,111
"366","real_data_application","n_genes",20000,2000,2000,"L1",23,0.17105,32852.0386261694,100,118
"367","real_data_application","n_genes",20000,2000,2000,"L1",24,0.1228,20160.8142792618,184,224
"368","real_data_application","n_genes",20000,2000,2000,"L1",25,0.169,32153.9433640519,104,127
"369","real_data_application","n_genes",20000,2000,2000,"L1",26,0.18655,36489.6046994464,93,102
"370","real_data_application","n_genes",20000,2000,2000,"L1",27,0.16935,32068.2237664024,105,123
"371","real_data_application","n_genes",20000,2000,2000,"L1",28,0.14425,24306.806475683,142,172
"372","real_data_application","n_genes",20000,2000,2000,"L1",29,0.14325,25660.4708080791,132,163
"373","real_data_application","n_genes",20000,2000,2000,"L1",3,0.1576,28276.5177721718,120,145
"374","real_data_application","n_genes",20000,2000,2000,"L1",30,0.1616,29971.1493460255,109,131
"375","real_data_application","n_genes",20000,2000,2000,"L1",31,0.1789,32812.6451543666,105,123
"376","real_data_application","n_genes",20000,2000,2000,"L1",32,0.2491,46960.2306121972,54,56
"377","real_data_application","n_genes",20000,2000,2000,"L1",33,0.1707,32329.5571444006,102,120
"378","real_data_application","n_genes",20000,2000,2000,"L1",34,0.1781,33982.0848164103,98,111
"379","real_data_application","n_genes",20000,2000,2000,"L1",35,0.15995,29195.1019705382,116,141
"380","real_data_application","n_genes",20000,2000,2000,"L1",36,0.18055,34251.0297510364,92,106
"381","real_data_application","n_genes",20000,2000,2000,"L1",37,0.2472,47053.483287757,52,54
"382","real_data_application","n_genes",20000,2000,2000,"L1",38,0.1808,35706.8260113025,84,98
"383","real_data_application","n_genes",20000,2000,2000,"L1",39,0.1845,35816.1771215383,90,100
"384","real_data_application","n_genes",20000,2000,2000,"L1",4,0.18085,35363.0714015897,87,98
"385","real_data_application","n_genes",20000,2000,2000,"L1",40,0.1708,31367.4688313425,118,140
"386","real_data_application","n_genes",20000,2000,2000,"L1",41,0.1684,32227.7907390832,100,117
"387","real_data_application","n_genes",20000,2000,2000,"L1",42,0.1433,25369.4712313164,137,167
"388","real_data_application","n_genes",20000,2000,2000,"L1",43,0.18845,36308.6077572295,94,104
"389","real_data_application","n_genes",20000,2000,2000,"L1",44,0.17925,34358.6974803396,98,112
"390","real_data_application","n_genes",20000,2000,2000,"L1",45,0.2612,49545.3558569352,47,49
"391","real_data_application","n_genes",20000,2000,2000,"L1",46,0.1561,28451.2274840184,122,144
"392","real_data_application","n_genes",20000,2000,2000,"L1",47,0.1502,25898.0548083846,131,158
"393","real_data_application","n_genes",20000,2000,2000,"L1",48,0.1809,34371.7704041264,100,111
"394","real_data_application","n_genes",20000,2000,2000,"L1",49,0.172,32229.4407162767,102,121
"395","real_data_application","n_genes",20000,2000,2000,"L1",5,0.15715,28382.2107054558,118,144
"396","real_data_application","n_genes",20000,2000,2000,"L1",50,0.1529,26890.0160182986,132,161
"397","real_data_application","n_genes",20000,2000,2000,"L1",6,0.2465,47290.3090750481,58,60
"398","real_data_application","n_genes",20000,2000,2000,"L1",7,0.16765,31965.464853826,105,123
"399","real_data_application","n_genes",20000,2000,2000,"L1",8,0.173,32666.996369109,103,123
"400","real_data_application","n_genes",20000,2000,2000,"L1",9,0.18275,35547.9416167701,93,106
"401","real_data_application","n_genes",20000,2000,2000,"Multires",1,0.0521,6254.4210901127,973,16443
"402","real_data_application","n_genes",20000,2000,2000,"Multires",10,0.05235,6207.20056300105,1065,17814
"403","real_data_application","n_genes",20000,2000,2000,"Multires",11,0.05355,6226.86045593177,1015,17143
"404","real_data_application","n_genes",20000,2000,2000,"Multires",12,0.04975,6110.01313502292,978,16542
"405","real_data_application","n_genes",20000,2000,2000,"Multires",13,0.04955,6147.86507253421,1037,17422
"406","real_data_application","n_genes",20000,2000,2000,"Multires",14,0.05235,6210.89334542562,1045,17467
"407","real_data_application","n_genes",20000,2000,2000,"Multires",15,0.0507,6185.2293310558,968,16289
"408","real_data_application","n_genes",20000,2000,2000,"Multires",16,0.0512,6061.76616146587,955,16205
"409","real_data_application","n_genes",20000,2000,2000,"Multires",17,0.05205,6221.35809930132,1011,16973
"410","real_data_application","n_genes",20000,2000,2000,"Multires",18,0.05005,6067.24273273798,972,16276
"411","real_data_application","n_genes",20000,2000,2000,"Multires",19,0.0526,6257.95327440588,1013,21780
"412","real_data_application","n_genes",20000,2000,2000,"Multires",2,0.053,6244.17164498077,1029,17417
"413","real_data_application","n_genes",20000,2000,2000,"Multires",20,0.0502,6109.10223059887,977,16469
"414","real_data_application","n_genes",20000,2000,2000,"Multires",21,0.0495,6057.74757988182,1037,17552
"415","real_data_application","n_genes",20000,2000,2000,"Multires",22,0.0511,6026.52872220175,967,16481
"416","real_data_application","n_genes",20000,2000,2000,"Multires",23,0.04955,6003.18980492545,1010,16859
"417","real_data_application","n_genes",20000,2000,2000,"Multires",24,0.05415,6458.15720817424,976,16651
"418","real_data_application","n_genes",20000,2000,2000,"Multires",25,0.05005,6163.51549258555,994,16947
"419","real_data_application","n_genes",20000,2000,2000,"Multires",26,0.0533,6410.02713476509,1009,16749
"420","real_data_application","n_genes",20000,2000,2000,"Multires",27,0.0517,6298.03412754477,980,16659
"421","real_data_application","n_genes",20000,2000,2000,"Multires",28,0.05115,6122.24806570484,1055,22679
"422","real_data_application","n_genes",20000,2000,2000,"Multires",29,0.0504,6167.0208429249,1019,17093
"423","real_data_application","n_genes",20000,2000,2000,"Multires",3,0.0521,6360.03298216416,1044,17258
"424","real_data_application","n_genes",20000,2000,2000,"Multires",30,0.05035,6111.31203325772,990,16708
"425","real_data_application","n_genes",20000,2000,2000,"Multires",31,0.05125,6145.15393210799,1002,16825
"426","real_data_application","n_genes",20000,2000,2000,"Multires",32,0.05125,6338.76049916747,999,16776
"427","real_data_application","n_genes",20000,2000,2000,"Multires",33,0.0507,6307.17266990661,1042,17675
"428","real_data_application","n_genes",20000,2000,2000,"Multires",34,0.0538,6344.56044826724,1025,17241
"429","real_data_application","n_genes",20000,2000,2000,"Multires",35,0.05395,6339.54706320893,1101,17750
"430","real_data_application","n_genes",20000,2000,2000,"Multires",36,0.0518,6246.92634352323,959,16457
"431","real_data_application","n_genes",20000,2000,2000,"Multires",37,0.04985,6057.2829911666,1021,16832
"432","real_data_application","n_genes",20000,2000,2000,"Multires",38,0.0516,6000.13964710129,990,16902
"433","real_data_application","n_genes",20000,2000,2000,"Multires",39,0.05215,6364.58323694006,978,16739
"434","real_data_application","n_genes",20000,2000,2000,"Multires",4,0.04875,6013.76978713532,998,16786
"435","real_data_application","n_genes",20000,2000,2000,"Multires",40,0.054,6523.42324164786,1016,16877
"436","real_data_application","n_genes",20000,2000,2000,"Multires",41,0.05065,6113.08551200836,995,16707
"437","real_data_application","n_genes",20000,2000,2000,"Multires",42,0.04985,5987.72797572217,1017,16974
"438","real_data_application","n_genes",20000,2000,2000,"Multires",43,0.05495,6587.00718320149,1011,16875
"439","real_data_application","n_genes",20000,2000,2000,"Multires",44,0.05385,6590.64226187436,1054,22613
"440","real_data_application","n_genes",20000,2000,2000,"Multires",45,0.05095,6158.62556162871,1064,17663
"441","real_data_application","n_genes",20000,2000,2000,"Multires",46,0.0517,6391.64440689679,1047,22483
"442","real_data_application","n_genes",20000,2000,2000,"Multires",47,0.05255,6311.93084768408,1054,17864
"443","real_data_application","n_genes",20000,2000,2000,"Multires",48,0.05355,6398.09185795852,1027,17327
"444","real_data_application","n_genes",20000,2000,2000,"Multires",49,0.05345,6373.44849696084,1043,17413
"445","real_data_application","n_genes",20000,2000,2000,"Multires",5,0.053,6407.15521139728,966,16314
"446","real_data_application","n_genes",20000,2000,2000,"Multires",50,0.0519,6324.5007530558,985,16633
"447","real_data_application","n_genes",20000,2000,2000,"Multires",6,0.0512,6083.924461047,1025,17040
"448","real_data_application","n_genes",20000,2000,2000,"Multires",7,0.05115,6300.00206154276,956,16387
"449","real_data_application","n_genes",20000,2000,2000,"Multires",8,0.05345,6407.33900538784,1019,17081
"450","real_data_application","n_genes",20000,2000,2000,"Multires",9,0.05185,6268.63085565376,1000,16773
"451","real_data_application","n_genes",20000,500,500,"Group",1,0.05925,7054.81000258908,339,9492
"452","real_data_application","n_genes",20000,500,500,"Group",10,0.0568,6925.86071891191,358,10024
"453","real_data_application","n_genes",20000,500,500,"Group",11,0.05735,6848.25220889916,351,9828
"454","real_data_application","n_genes",20000,500,500,"Group",12,0.05645,6834.35505557697,348,9744
"455","real_data_application","n_genes",20000,500,500,"Group",13,0.056,6996.48459980744,349,9772
"456","real_data_application","n_genes",20000,500,500,"Group",14,0.05645,6854.0024442702,354,9912
"457","real_data_application","n_genes",20000,500,500,"Group",15,0.05705,6910.78881324318,343,9604
"458","real_data_application","n_genes",20000,500,500,"Group",16,0.05725,6885.20959635967,346,9688
"459","real_data_application","n_genes",20000,500,500,"Group",17,0.0587,6956.87478032103,341,9548
"460","real_data_application","n_genes",20000,500,500,"Group",18,0.05905,6992.43982216229,349,9772
"461","real_data_application","n_genes",20000,500,500,"Group",19,0.0598,7179.55122660748,343,9603
"462","real_data_application","n_genes",20000,500,500,"Group",2,0.0603,7030.200774744,337,9436
"463","real_data_application","n_genes",20000,500,500,"Group",20,0.056,6899.83086438203,337,9436
"464","real_data_application","n_genes",20000,500,500,"Group",21,0.0569,6755.58773120798,353,9884
"465","real_data_application","n_genes",20000,500,500,"Group",22,0.05535,6872.00598110364,346,9688
"466","real_data_application","n_genes",20000,500,500,"Group",23,0.0582,6878.89977566623,352,9855
"467","real_data_application","n_genes",20000,500,500,"Group",24,0.0596,7208.02697273524,351,9828
"468","real_data_application","n_genes",20000,500,500,"Group",25,0.05675,6988.2916766491,348,9744
"469","real_data_application","n_genes",20000,500,500,"Group",26,0.0611,7216.84062135321,343,9604
"470","real_data_application","n_genes",20000,500,500,"Group",27,0.06,7136.96133695781,348,9744
"471","real_data_application","n_genes",20000,500,500,"Group",28,0.05965,7052.19293791858,349,9772
"472","real_data_application","n_genes",20000,500,500,"Group",29,0.05675,6908.85303605369,347,9716
"473","real_data_application","n_genes",20000,500,500,"Group",3,0.05995,7305.08774374165,354,9912
"474","real_data_application","n_genes",20000,500,500,"Group",30,0.0576,6873.9400444473,355,9940
"475","real_data_application","n_genes",20000,500,500,"Group",31,0.05775,6883.91125620186,344,9632
"476","real_data_application","n_genes",20000,500,500,"Group",32,0.0573,6935.83710078237,366,10248
"477","real_data_application","n_genes",20000,500,500,"Group",33,0.05935,7199.06973405828,358,10024
"478","real_data_application","n_genes",20000,500,500,"Group",34,0.0604,7146.48741848725,353,9884
"479","real_data_application","n_genes",20000,500,500,"Group",35,0.0588,7062.40137654891,353,9884
"480","real_data_application","n_genes",20000,500,500,"Group",36,0.05845,6951.22212391535,344,9632
"481","real_data_application","n_genes",20000,500,500,"Group",37,0.05675,6901.72056442528,340,9520
"482","real_data_application","n_genes",20000,500,500,"Group",38,0.05745,6777.76325387646,355,9940
"483","real_data_application","n_genes",20000,500,500,"Group",39,0.0576,7012.00545377616,368,10304
"484","real_data_application","n_genes",20000,500,500,"Group",4,0.0547,6885.99314583478,351,9828
"485","real_data_application","n_genes",20000,500,500,"Group",40,0.0599,7398.12332619157,351,9828
"486","real_data_application","n_genes",20000,500,500,"Group",41,0.05735,6781.69740711791,359,10052
"487","real_data_application","n_genes",20000,500,500,"Group",42,0.0565,6751.78627801275,347,9716
"488","real_data_application","n_genes",20000,500,500,"Group",43,0.0603,7356.98365500815,362,10136
"489","real_data_application","n_genes",20000,500,500,"Group",44,0.05895,7190.12243463319,350,9800
"490","real_data_application","n_genes",20000,500,500,"Group",45,0.0577,6902.95488323502,361,10108
"491","real_data_application","n_genes",20000,500,500,"Group",46,0.06045,7201.0703528208,356,9967
"492","real_data_application","n_genes",20000,500,500,"Group",47,0.05935,7127.1163111879,350,9800
"493","real_data_application","n_genes",20000,500,500,"Group",48,0.05895,7050.19825488382,353,9884
"494","real_data_application","n_genes",20000,500,500,"Group",49,0.05865,7150.54277881885,349,9772
"495","real_data_application","n_genes",20000,500,500,"Group",5,0.0585,6969.8236094549,361,10108
"496","real_data_application","n_genes",20000,500,500,"Group",50,0.0579,6959.84583725159,357,9996
"497","real_data_application","n_genes",20000,500,500,"Group",6,0.05745,6969.59194885987,332,9296
"498","real_data_application","n_genes",20000,500,500,"Group",7,0.0584,7121.1457245471,342,9576
"499","real_data_application","n_genes",20000,500,500,"Group",8,0.06165,7362.89234673968,345,9660
"500","real_data_application","n_genes",20000,500,500,"Group",9,0.059,7177.74742218843,337,9436
"501","real_data_application","n_genes",20000,500,500,"L1",1,0.0615,7458.87940634524,419,1614
"502","real_data_application","n_genes",20000,500,500,"L1",10,0.12335,19228.5545526914,133,178
"503","real_data_application","n_genes",20000,500,500,"L1",11,0.06105,7253.88239278777,421,1598
"504","real_data_application","n_genes",20000,500,500,"L1",12,0.059,7133.34201669494,428,1722
"505","real_data_application","n_genes",20000,500,500,"L1",13,0.05855,7352.49774445072,431,1641
"506","real_data_application","n_genes",20000,500,500,"L1",14,0.0592,7352.66336951416,435,1632
"507","real_data_application","n_genes",20000,500,500,"L1",15,0.06085,7345.12660045949,423,1631
"508","real_data_application","n_genes",20000,500,500,"L1",16,0.0604,7204.51906020386,425,1666
"509","real_data_application","n_genes",20000,500,500,"L1",17,0.07385,9816.58426726433,268,554
"510","real_data_application","n_genes",20000,500,500,"L1",18,0.1116,16622.5734321552,160,223
"511","real_data_application","n_genes",20000,500,500,"L1",19,0.0635,7653.59157000427,413,1612
"512","real_data_application","n_genes",20000,500,500,"L1",2,0.06365,7420.53784022688,430,1727
"513","real_data_application","n_genes",20000,500,500,"L1",20,0.09975,14819.6135935392,177,271
"514","real_data_application","n_genes",20000,500,500,"L1",21,0.05825,7062.25368460458,427,1694
"515","real_data_application","n_genes",20000,500,500,"L1",22,0.08165,12143.7290292405,207,352
"516","real_data_application","n_genes",20000,500,500,"L1",23,0.05975,7280.21256613922,418,1610
"517","real_data_application","n_genes",20000,500,500,"L1",24,0.06335,7592.69968365528,431,1646
"518","real_data_application","n_genes",20000,500,500,"L1",25,0.11285,17611.0000383724,146,198
"519","real_data_application","n_genes",20000,500,500,"L1",26,0.08715,12660.5456582414,203,360
"520","real_data_application","n_genes",20000,500,500,"L1",27,0.0604,7567.51301226608,407,1567
"521","real_data_application","n_genes",20000,500,500,"L1",28,0.0616,7442.70665316934,426,1729
"522","real_data_application","n_genes",20000,500,500,"L1",29,0.1229,20254.599352632,128,166
"523","real_data_application","n_genes",20000,500,500,"L1",3,0.06225,7721.88271629828,418,1700
"524","real_data_application","n_genes",20000,500,500,"L1",30,0.05975,7139.32908538403,430,1761
"525","real_data_application","n_genes",20000,500,500,"L1",31,0.05985,7325.41321416385,426,1632
"526","real_data_application","n_genes",20000,500,500,"L1",32,0.2464,45566.4452645847,51,57
"527","real_data_application","n_genes",20000,500,500,"L1",33,0.06225,7698.02656306692,427,1655
"528","real_data_application","n_genes",20000,500,500,"L1",34,0.0626,7485.6360375995,424,1623
"529","real_data_application","n_genes",20000,500,500,"L1",35,0.0604,7403.16632216397,422,1650
"530","real_data_application","n_genes",20000,500,500,"L1",36,0.0597,7204.704660275,420,1618
"531","real_data_application","n_genes",20000,500,500,"L1",37,0.05915,7219.85290038578,424,1726
"532","real_data_application","n_genes",20000,500,500,"L1",38,0.1314,21730.6546548029,114,150
"533","real_data_application","n_genes",20000,500,500,"L1",39,0.0901,13593.531195859,186,298
"534","real_data_application","n_genes",20000,500,500,"L1",4,0.05755,7193.99132336718,428,1684
"535","real_data_application","n_genes",20000,500,500,"L1",40,0.063,7746.99309954032,427,1616
"536","real_data_application","n_genes",20000,500,500,"L1",41,0.09115,14005.3778389493,185,296
"537","real_data_application","n_genes",20000,500,500,"L1",42,0.0588,7096.08229832113,426,1751
"538","real_data_application","n_genes",20000,500,500,"L1",43,0.25265,48193.693352342,46,50
"539","real_data_application","n_genes",20000,500,500,"L1",44,0.06025,7596.97429769262,434,1705
"540","real_data_application","n_genes",20000,500,500,"L1",45,0.27005,50445.7084318681,42,44
"541","real_data_application","n_genes",20000,500,500,"L1",46,0.0866,12894.6418078213,207,346
"542","real_data_application","n_genes",20000,500,500,"L1",47,0.061,7577.0064126157,418,1662
"543","real_data_application","n_genes",20000,500,500,"L1",48,0.06195,7374.52932239472,445,1764
"544","real_data_application","n_genes",20000,500,500,"L1",49,0.0617,7595.26942474005,423,1737
"545","real_data_application","n_genes",20000,500,500,"L1",5,0.06015,7262.25466578143,434,1666
"546","real_data_application","n_genes",20000,500,500,"L1",50,0.0599,7219.32161018223,433,1701
"547","real_data_application","n_genes",20000,500,500,"L1",6,0.05925,7324.64631647127,417,1652
"548","real_data_application","n_genes",20000,500,500,"L1",7,0.06255,7992.96254139628,343,991
"549","real_data_application","n_genes",20000,500,500,"L1",8,0.06395,7762.19953500016,430,1736
"550","real_data_application","n_genes",20000,500,500,"L1",9,0.0611,7503.81720328185,422,1648
"551","real_data_application","n_genes",20000,500,500,"Multires",1,0.05955,6974.69360213377,342,7632
"552","real_data_application","n_genes",20000,500,500,"Multires",10,0.05655,6812.66026801393,361,7983
"553","real_data_application","n_genes",20000,500,500,"Multires",11,0.0565,6750.03479918944,356,7808
"554","real_data_application","n_genes",20000,500,500,"Multires",12,0.05555,6721.95119244605,357,7781
"555","real_data_application","n_genes",20000,500,500,"Multires",13,0.05435,6886.95331922973,348,7672
"556","real_data_application","n_genes",20000,500,500,"Multires",14,0.05635,6786.81201025657,357,7890
"557","real_data_application","n_genes",20000,500,500,"Multires",15,0.0562,6830.17174161841,338,7503
"558","real_data_application","n_genes",20000,500,500,"Multires",16,0.0568,6773.5325418698,350,7748
"559","real_data_application","n_genes",20000,500,500,"Multires",17,0.0587,6872.91414613589,349,7556
"560","real_data_application","n_genes",20000,500,500,"Multires",18,0.0577,6885.44012974548,350,7581
"561","real_data_application","n_genes",20000,500,500,"Multires",19,0.05895,7123.84178086681,336,7369
"562","real_data_application","n_genes",20000,500,500,"Multires",2,0.05995,6910.98857162602,347,7605
"563","real_data_application","n_genes",20000,500,500,"Multires",20,0.05515,6767.44159364457,345,7689
"564","real_data_application","n_genes",20000,500,500,"Multires",21,0.0565,6649.71999096384,353,7908
"565","real_data_application","n_genes",20000,500,500,"Multires",22,0.05515,6779.31005622645,351,7641
"566","real_data_application","n_genes",20000,500,500,"Multires",23,0.0572,6781.61111939204,350,7738
"567","real_data_application","n_genes",20000,500,500,"Multires",24,0.0593,7122.53226492169,357,7882
"568","real_data_application","n_genes",20000,500,500,"Multires",25,0.05665,6923.63494967345,343,7558
"569","real_data_application","n_genes",20000,500,500,"Multires",26,0.0609,7124.12916808036,344,7690
"570","real_data_application","n_genes",20000,500,500,"Multires",27,0.0588,7052.24401214007,347,7696
"571","real_data_application","n_genes",20000,500,500,"Multires",28,0.05785,6922.49229862987,349,7626
"572","real_data_application","n_genes",20000,500,500,"Multires",29,0.05605,6813.65957088049,346,7669
"573","real_data_application","n_genes",20000,500,500,"Multires",3,0.0601,7263.48179420134,356,7679
"574","real_data_application","n_genes",20000,500,500,"Multires",30,0.05715,6791.21908611835,360,7914
"575","real_data_application","n_genes",20000,500,500,"Multires",31,0.05585,6765.32116971113,348,7701
"576","real_data_application","n_genes",20000,500,500,"Multires",32,0.0561,6838.35675606868,371,8194
"577","real_data_application","n_genes",20000,500,500,"Multires",33,0.05935,7107.13759909423,359,7855
"578","real_data_application","n_genes",20000,500,500,"Multires",34,0.0594,7048.14592287562,354,7730
"579","real_data_application","n_genes",20000,500,500,"Multires",35,0.05825,6976.67703759568,354,7765
"580","real_data_application","n_genes",20000,500,500,"Multires",36,0.0579,6836.97295339726,350,7673
"581","real_data_application","n_genes",20000,500,500,"Multires",37,0.05625,6806.96553504867,342,7536
"582","real_data_application","n_genes",20000,500,500,"Multires",38,0.0566,6664.92443748717,350,7705
"583","real_data_application","n_genes",20000,500,500,"Multires",39,0.05705,6905.51573256837,368,8059
"584","real_data_application","n_genes",20000,500,500,"Multires",4,0.0545,6800.85155364013,345,7671
"585","real_data_application","n_genes",20000,500,500,"Multires",40,0.0595,7285.12168054694,352,7719
"586","real_data_application","n_genes",20000,500,500,"Multires",41,0.05645,6684.25476246765,355,7914
"587","real_data_application","n_genes",20000,500,500,"Multires",42,0.0554,6665.72795670017,362,7945
"588","real_data_application","n_genes",20000,500,500,"Multires",43,0.06,7275.95057592986,355,7780
"589","real_data_application","n_genes",20000,500,500,"Multires",44,0.05855,7115.74415121622,341,7568
"590","real_data_application","n_genes",20000,500,500,"Multires",45,0.0577,6826.73410846988,372,8072
"591","real_data_application","n_genes",20000,500,500,"Multires",46,0.05985,7125.68474923434,357,7727
"592","real_data_application","n_genes",20000,500,500,"Multires",47,0.0587,7046.22159854848,358,7880
"593","real_data_application","n_genes",20000,500,500,"Multires",48,0.05805,6943.17852841423,350,7901
"594","real_data_application","n_genes",20000,500,500,"Multires",49,0.05785,7074.07493334604,353,7810
"595","real_data_application","n_genes",20000,500,500,"Multires",5,0.05775,6868.17852468059,367,7893
"596","real_data_application","n_genes",20000,500,500,"Multires",50,0.05675,6848.11598273315,353,7760
"597","real_data_application","n_genes",20000,500,500,"Multires",6,0.0568,6876.97895497932,342,7661
"598","real_data_application","n_genes",20000,500,500,"Multires",7,0.05765,7046.97199599398,343,7605
"599","real_data_application","n_genes",20000,500,500,"Multires",8,0.0611,7277.08196639435,354,7746
"600","real_data_application","n_genes",20000,500,500,"Multires",9,0.05845,7071.43331535595,345,7624
"601","real_data_application","n_genes",20000,750,750,"Group",1,0.05685,6650.00410205402,488,13664
"602","real_data_application","n_genes",20000,750,750,"Group",10,0.0543,6479.53361439482,507,14195
"603","real_data_application","n_genes",20000,750,750,"Group",11,0.05525,6504.71029706334,494,13832
"604","real_data_application","n_genes",20000,750,750,"Group",12,0.05325,6479.74620659597,482,13496
"605","real_data_application","n_genes",20000,750,750,"Group",13,0.0522,6537.85959480028,489,13692
"606","real_data_application","n_genes",20000,750,750,"Group",14,0.05395,6467.74661353448,470,13160
"607","real_data_application","n_genes",20000,750,750,"Group",15,0.0529,6455.60200452324,474,13268
"608","real_data_application","n_genes",20000,750,750,"Group",16,0.05525,6457.30048335056,476,13327
"609","real_data_application","n_genes",20000,750,750,"Group",17,0.05625,6598.67411932889,477,13356
"610","real_data_application","n_genes",20000,750,750,"Group",18,0.0541,6551.1970806782,472,13216
"611","real_data_application","n_genes",20000,750,750,"Group",19,0.0562,6625.26032702083,499,13972
"612","real_data_application","n_genes",20000,750,750,"Group",2,0.05725,6611.49549162865,485,13580
"613","real_data_application","n_genes",20000,750,750,"Group",20,0.05365,6539.36068542992,479,13412
"614","real_data_application","n_genes",20000,750,750,"Group",21,0.05305,6372.81194366839,506,14168
"615","real_data_application","n_genes",20000,750,750,"Group",22,0.0547,6515.3101733139,458,12824
"616","real_data_application","n_genes",20000,750,750,"Group",23,0.05505,6410.83821851122,482,13496
"617","real_data_application","n_genes",20000,750,750,"Group",24,0.0554,6762.15347351402,497,13916
"618","real_data_application","n_genes",20000,750,750,"Group",25,0.0544,6506.35255528554,492,13776
"619","real_data_application","n_genes",20000,750,750,"Group",26,0.05735,6749.91443129686,493,13804
"620","real_data_application","n_genes",20000,750,750,"Group",27,0.0541,6678.21819029832,485,13580
"621","real_data_application","n_genes",20000,750,750,"Group",28,0.0558,6582.62402232397,488,13664
"622","real_data_application","n_genes",20000,750,750,"Group",29,0.0525,6494.06401875786,492,13775
"623","real_data_application","n_genes",20000,750,750,"Group",3,0.05695,6878.63788282466,490,13720
"624","real_data_application","n_genes",20000,750,750,"Group",30,0.0546,6454.81596058573,501,14027
"625","real_data_application","n_genes",20000,750,750,"Group",31,0.05285,6386.70254835791,488,13664
"626","real_data_application","n_genes",20000,750,750,"Group",32,0.0546,6592.10388600324,496,13888
"627","real_data_application","n_genes",20000,750,750,"Group",33,0.0562,6772.73241710125,502,14054
"628","real_data_application","n_genes",20000,750,750,"Group",34,0.0574,6833.96305878654,495,13860
"629","real_data_application","n_genes",20000,750,750,"Group",35,0.0571,6745.74128948918,487,13636
"630","real_data_application","n_genes",20000,750,750,"Group",36,0.055,6580.41845853239,499,13972
"631","real_data_application","n_genes",20000,750,750,"Group",37,0.05295,6473.84678424154,487,13636
"632","real_data_application","n_genes",20000,750,750,"Group",38,0.05385,6358.13188051211,464,12992
"633","real_data_application","n_genes",20000,750,750,"Group",39,0.05495,6744.07124663543,489,13692
"634","real_data_application","n_genes",20000,750,750,"Group",4,0.0524,6465.03924931616,477,13355
"635","real_data_application","n_genes",20000,750,750,"Group",40,0.05705,6899.83630786732,510,14279
"636","real_data_application","n_genes",20000,750,750,"Group",41,0.05265,6364.57882445797,491,13748
"637","real_data_application","n_genes",20000,750,750,"Group",42,0.05205,6285.83043364933,502,14056
"638","real_data_application","n_genes",20000,750,750,"Group",43,0.0577,6964.23379544386,495,13858
"639","real_data_application","n_genes",20000,750,750,"Group",44,0.05525,6804.74662242126,488,13664
"640","real_data_application","n_genes",20000,750,750,"Group",45,0.0539,6570.12873386001,505,14140
"641","real_data_application","n_genes",20000,750,750,"Group",46,0.05515,6698.96187286262,499,13972
"642","real_data_application","n_genes",20000,750,750,"Group",47,0.0569,6645.98461547614,488,13663
"643","real_data_application","n_genes",20000,750,750,"Group",48,0.05805,6777.85728080819,493,13804
"644","real_data_application","n_genes",20000,750,750,"Group",49,0.05605,6683.46610978515,481,13468
"645","real_data_application","n_genes",20000,750,750,"Group",5,0.056,6585.97130333067,506,14168
"646","real_data_application","n_genes",20000,750,750,"Group",50,0.0548,6629.60120717618,487,13636
"647","real_data_application","n_genes",20000,750,750,"Group",6,0.05455,6527.48376922183,482,13496
"648","real_data_application","n_genes",20000,750,750,"Group",7,0.05475,6645.10192159612,480,13440
"649","real_data_application","n_genes",20000,750,750,"Group",8,0.05735,6844.76389067281,489,13692
"650","real_data_application","n_genes",20000,750,750,"Group",9,0.0528,6667.20234011337,484,13552
"651","real_data_application","n_genes",20000,750,750,"L1",1,0.1722,31401.1337554712,99,125
"652","real_data_application","n_genes",20000,750,750,"L1",10,0.05705,6937.83953092643,618,2034
"653","real_data_application","n_genes",20000,750,750,"L1",11,0.05895,6983.14080155236,612,1999
"654","real_data_application","n_genes",20000,750,750,"L1",12,0.1379,22567.5734801218,127,164
"655","real_data_application","n_genes",20000,750,750,"L1",13,0.26855,50678.6749677092,46,48
"656","real_data_application","n_genes",20000,750,750,"L1",14,0.14205,24810.929651776,118,152
"657","real_data_application","n_genes",20000,750,750,"L1",15,0.15305,26370.1652155954,113,145
"658","real_data_application","n_genes",20000,750,750,"L1",16,0.0566,6866.63100550633,602,1892
"659","real_data_application","n_genes",20000,750,750,"L1",17,0.15705,27771.5018338902,112,140
"660","real_data_application","n_genes",20000,750,750,"L1",18,0.1558,26544.7776701369,109,139
"661","real_data_application","n_genes",20000,750,750,"L1",19,0.05935,7210.09039947986,607,2035
"662","real_data_application","n_genes",20000,750,750,"L1",2,0.0598,7077.5560883419,616,2006
"663","real_data_application","n_genes",20000,750,750,"L1",20,0.0944,14357.2194664755,216,318
"664","real_data_application","n_genes",20000,750,750,"L1",21,0.1333,22571.5772237802,129,166
"665","real_data_application","n_genes",20000,750,750,"L1",22,0.13435,22832.1117215986,126,161
"666","real_data_application","n_genes",20000,750,750,"L1",23,0.0577,6911.12231224462,573,1711
"667","real_data_application","n_genes",20000,750,750,"L1",24,0.1279,21012.7977023551,147,186
"668","real_data_application","n_genes",20000,750,750,"L1",25,0.1347,22367.176741313,130,166
"669","real_data_application","n_genes",20000,750,750,"L1",26,0.1472,25420.3115456795,118,152
"670","real_data_application","n_genes",20000,750,750,"L1",27,0.15405,27643.0418448574,108,137
"671","real_data_application","n_genes",20000,750,750,"L1",28,0.14935,25153.5596689754,120,154
"672","real_data_application","n_genes",20000,750,750,"L1",29,0.1447,25332.6916499437,118,150
"673","real_data_application","n_genes",20000,750,750,"L1",3,0.1516,26028.2661231906,113,144
"674","real_data_application","n_genes",20000,750,750,"L1",30,0.27275,51940.1596806882,40,41
"675","real_data_application","n_genes",20000,750,750,"L1",31,0.14275,23817.2399707623,126,161
"676","real_data_application","n_genes",20000,750,750,"L1",32,0.2566,47485.5560073103,52,54
"677","real_data_application","n_genes",20000,750,750,"L1",33,0.1341,22555.361329597,131,170
"678","real_data_application","n_genes",20000,750,750,"L1",34,0.0595,7335.05937041024,597,1931
"679","real_data_application","n_genes",20000,750,750,"L1",35,0.1455,24041.3886891327,123,157
"680","real_data_application","n_genes",20000,750,750,"L1",36,0.0572,6939.23798308783,599,1962
"681","real_data_application","n_genes",20000,750,750,"L1",37,0.2521,47586.2418933404,51,54
"682","real_data_application","n_genes",20000,750,750,"L1",38,0.14785,25943.7931860772,113,144
"683","real_data_application","n_genes",20000,750,750,"L1",39,0.08675,13110.213491233,232,358
"684","real_data_application","n_genes",20000,750,750,"L1",4,0.0558,6875.50255341193,612,1969
"685","real_data_application","n_genes",20000,750,750,"L1",40,0.0593,7296.43962208911,610,1982
"686","real_data_application","n_genes",20000,750,750,"L1",41,0.13655,23670.1317446268,126,160
"687","real_data_application","n_genes",20000,750,750,"L1",42,0.1322,22284.108315154,137,175
"688","real_data_application","n_genes",20000,750,750,"L1",43,0.13515,21920.9110467481,135,174
"689","real_data_application","n_genes",20000,750,750,"L1",44,0.1351,22684.8729593889,131,167
"690","real_data_application","n_genes",20000,750,750,"L1",45,0.2671,50099.0644014348,45,47
"691","real_data_application","n_genes",20000,750,750,"L1",46,0.08115,12278.9745708005,255,412
"692","real_data_application","n_genes",20000,750,750,"L1",47,0.1503,25583.137998071,125,157
"693","real_data_application","n_genes",20000,750,750,"L1",48,0.1427,23904.7049803655,124,158
"694","real_data_application","n_genes",20000,750,750,"L1",49,0.13385,22504.6590161904,131,167
"695","real_data_application","n_genes",20000,750,750,"L1",5,0.05835,7004.14842197427,632,2046
"696","real_data_application","n_genes",20000,750,750,"L1",50,0.0578,6997.53625518952,606,1916
"697","real_data_application","n_genes",20000,750,750,"L1",6,0.2529,47839.1157781113,53,55
"698","real_data_application","n_genes",20000,750,750,"L1",7,0.15965,29392.2392342563,106,134
"699","real_data_application","n_genes",20000,750,750,"L1",8,0.13705,23176.1753010339,132,168
"700","real_data_application","n_genes",20000,750,750,"L1",9,0.13785,23639.0045057238,129,164
"701","real_data_application","n_genes",20000,750,750,"Multires",1,0.0554,6546.74359239487,496,10929
"702","real_data_application","n_genes",20000,750,750,"Multires",10,0.0539,6347.88721296422,517,11191
"703","real_data_application","n_genes",20000,750,750,"Multires",11,0.05385,6402.13981776939,498,7974
"704","real_data_application","n_genes",20000,750,750,"Multires",12,0.0522,6355.79921063942,490,10700
"705","real_data_application","n_genes",20000,750,750,"Multires",13,0.052,6434.22090220411,498,10913
"706","real_data_application","n_genes",20000,750,750,"Multires",14,0.05395,6457.64491680475,493,8169
"707","real_data_application","n_genes",20000,750,750,"Multires",15,0.0521,6364.4689525004,488,10637
"708","real_data_application","n_genes",20000,750,750,"Multires",16,0.05395,6335.47757572432,497,10759
"709","real_data_application","n_genes",20000,750,750,"Multires",17,0.0558,6523.07584820492,475,7641
"710","real_data_application","n_genes",20000,750,750,"Multires",18,0.0539,6452.58831551294,480,7801
"711","real_data_application","n_genes",20000,750,750,"Multires",19,0.05615,6567.78937956593,501,10706
"712","real_data_application","n_genes",20000,750,750,"Multires",2,0.0568,6480.05376213984,494,10724
"713","real_data_application","n_genes",20000,750,750,"Multires",20,0.0527,6393.78484662184,487,10693
"714","real_data_application","n_genes",20000,750,750,"Multires",21,0.05175,6243.97194638906,505,8210
"715","real_data_application","n_genes",20000,750,750,"Multires",22,0.054,6399.98345442539,473,10361
"716","real_data_application","n_genes",20000,750,750,"Multires",23,0.0546,6278.15745248342,490,7960
"717","real_data_application","n_genes",20000,750,750,"Multires",24,0.05515,6655.34097464476,491,10791
"718","real_data_application","n_genes",20000,750,750,"Multires",25,0.05345,6416.02610222084,507,10848
"719","real_data_application","n_genes",20000,750,750,"Multires",26,0.05715,6648.8364995145,500,10911
"720","real_data_application","n_genes",20000,750,750,"Multires",27,0.05385,6588.75474616507,506,8159
"721","real_data_application","n_genes",20000,750,750,"Multires",28,0.0537,6429.87460119933,497,10689
"722","real_data_application","n_genes",20000,750,750,"Multires",29,0.0523,6396.19546109461,491,10571
"723","real_data_application","n_genes",20000,750,750,"Multires",3,0.05695,6792.38902451018,498,10637
"724","real_data_application","n_genes",20000,750,750,"Multires",30,0.0536,6352.91365351953,503,10887
"725","real_data_application","n_genes",20000,750,750,"Multires",31,0.05175,6253.58750798548,492,10637
"726","real_data_application","n_genes",20000,750,750,"Multires",32,0.0537,6508.11038884535,509,11083
"727","real_data_application","n_genes",20000,750,750,"Multires",33,0.05665,6725.91305868963,515,8409
"728","real_data_application","n_genes",20000,750,750,"Multires",34,0.05705,6705.70174849824,500,10861
"729","real_data_application","n_genes",20000,750,750,"Multires",35,0.0568,6702.07885617984,522,8305
"730","real_data_application","n_genes",20000,750,750,"Multires",36,0.0543,6453.32940183017,498,10737
"731","real_data_application","n_genes",20000,750,750,"Multires",37,0.05375,6346.3078898689,510,8124
"732","real_data_application","n_genes",20000,750,750,"Multires",38,0.05355,6255.4321835812,485,8006
"733","real_data_application","n_genes",20000,750,750,"Multires",39,0.0546,6626.67192951204,504,11019
"734","real_data_application","n_genes",20000,750,750,"Multires",4,0.05215,6374.9191285191,485,10610
"735","real_data_application","n_genes",20000,750,750,"Multires",40,0.05625,6806.79205092429,509,10790
"736","real_data_application","n_genes",20000,750,750,"Multires",41,0.0531,6256.99194422631,501,10973
"737","real_data_application","n_genes",20000,750,750,"Multires",42,0.05075,6201.67294836929,501,10816
"738","real_data_application","n_genes",20000,750,750,"Multires",43,0.05745,6855.922751423,503,10805
"739","real_data_application","n_genes",20000,750,750,"Multires",44,0.05515,6721.36817781172,496,10824
"740","real_data_application","n_genes",20000,750,750,"Multires",45,0.05255,6458.44185187763,505,10922
"741","real_data_application","n_genes",20000,750,750,"Multires",46,0.05425,6614.96074688667,512,10850
"742","real_data_application","n_genes",20000,750,750,"Multires",47,0.05535,6530.05804844371,506,10999
"743","real_data_application","n_genes",20000,750,750,"Multires",48,0.05605,6614.51319900947,503,8237
"744","real_data_application","n_genes",20000,750,750,"Multires",49,0.05525,6622.46542545792,490,10606
"745","real_data_application","n_genes",20000,750,750,"Multires",5,0.0547,6480.30299260907,498,10674
"746","real_data_application","n_genes",20000,750,750,"Multires",50,0.05405,6515.990145812,507,8235
"747","real_data_application","n_genes",20000,750,750,"Multires",6,0.05395,6464.64085527514,499,8145
"748","real_data_application","n_genes",20000,750,750,"Multires",7,0.05355,6540.22359855884,484,10505
"749","real_data_application","n_genes",20000,750,750,"Multires",8,0.0563,6779.82667913637,503,8057
"750","real_data_application","n_genes",20000,750,750,"Multires",9,0.0528,6564.03764604702,487,10570
"751","real_data_application","n_train",10000,1000,10000,"Group",1,0.063,7540.14551308221,503,14083
"752","real_data_application","n_train",10000,1000,10000,"Group",10,0.0588,7146.84746820327,552,15456
"753","real_data_application","n_train",10000,1000,10000,"Group",11,0.05995,7217.4548716956,491,13748
"754","real_data_application","n_train",10000,1000,10000,"Group",12,0.05995,7343.54567678062,543,15204
"755","real_data_application","n_train",10000,1000,10000,"Group",13,0.05765,7342.06566579935,527,14756
"756","real_data_application","n_train",10000,1000,10000,"Group",14,0.0575,7023.41915610895,537,15036
"757","real_data_application","n_train",10000,1000,10000,"Group",15,0.06165,7619.09782227404,532,14895
"758","real_data_application","n_train",10000,1000,10000,"Group",16,0.06065,7250.28635286005,547,15316
"759","real_data_application","n_train",10000,1000,10000,"Group",17,0.0603,7295.06939643519,474,13271
"760","real_data_application","n_train",10000,1000,10000,"Group",18,0.05915,7251.39117782047,522,14616
"761","real_data_application","n_train",10000,1000,10000,"Group",19,0.05955,7270.9163706311,511,14308
"762","real_data_application","n_train",10000,1000,10000,"Group",2,0.06035,7345.59422238699,516,14442
"763","real_data_application","n_train",10000,1000,10000,"Group",20,0.06045,7191.17869159384,529,14812
"764","real_data_application","n_train",10000,1000,10000,"Group",21,0.0587,7085.25823056916,537,15036
"765","real_data_application","n_train",10000,1000,10000,"Group",22,0.05715,7309.14760426018,529,14812
"766","real_data_application","n_train",10000,1000,10000,"Group",23,0.05945,7169.59378538978,497,13916
"767","real_data_application","n_train",10000,1000,10000,"Group",25,0.0595,7172.76775566537,537,15036
"768","real_data_application","n_train",10000,1000,10000,"Group",26,0.06355,7656.79015923863,526,14728
"769","real_data_application","n_train",10000,1000,10000,"Group",27,0.05725,7061.0822018585,519,14532
"770","real_data_application","n_train",10000,1000,10000,"Group",28,0.05755,6962.7531510757,529,14811
"771","real_data_application","n_train",10000,1000,10000,"Group",29,0.05825,7180.8418492503,514,14391
"772","real_data_application","n_train",10000,1000,10000,"Group",3,0.05755,7023.34957619298,511,14308
"773","real_data_application","n_train",10000,1000,10000,"Group",30,0.05835,7176.70264687015,520,14560
"774","real_data_application","n_train",10000,1000,10000,"Group",31,0.0617,7520.84548707831,541,15147
"775","real_data_application","n_train",10000,1000,10000,"Group",32,0.06105,7382.9556591771,542,15176
"776","real_data_application","n_train",10000,1000,10000,"Group",33,0.0603,7395.45968722897,531,14868
"777","real_data_application","n_train",10000,1000,10000,"Group",34,0.0605,7352.39494096465,533,14924
"778","real_data_application","n_train",10000,1000,10000,"Group",35,0.0615,7433.24589943198,548,15344
"779","real_data_application","n_train",10000,1000,10000,"Group",36,0.05795,6990.34723508369,536,15007
"780","real_data_application","n_train",10000,1000,10000,"Group",37,0.05955,7164.10726393697,529,14812
"781","real_data_application","n_train",10000,1000,10000,"Group",38,0.06015,7204.92963617048,530,14840
"782","real_data_application","n_train",10000,1000,10000,"Group",39,0.0618,7489.01417884726,521,14588
"783","real_data_application","n_train",10000,1000,10000,"Group",4,0.0573,7167.43295718019,515,14420
"784","real_data_application","n_train",10000,1000,10000,"Group",40,0.06145,7471.87012970815,538,15064
"785","real_data_application","n_train",10000,1000,10000,"Group",41,0.0596,7352.28282220662,507,14196
"786","real_data_application","n_train",10000,1000,10000,"Group",42,0.05695,7127.11424250178,534,14952
"787","real_data_application","n_train",10000,1000,10000,"Group",43,0.06115,7419.70486205975,521,14587
"788","real_data_application","n_train",10000,1000,10000,"Group",44,0.0585,7121.54897563674,511,14308
"789","real_data_application","n_train",10000,1000,10000,"Group",45,0.05885,7415.97417756969,513,14364
"790","real_data_application","n_train",10000,1000,10000,"Group",46,0.05765,7169.17466392146,546,15286
"791","real_data_application","n_train",10000,1000,10000,"Group",47,0.0609,7337.62834810004,517,14476
"792","real_data_application","n_train",10000,1000,10000,"Group",48,0.059,7247.44606601932,531,14868
"793","real_data_application","n_train",10000,1000,10000,"Group",49,0.05725,7021.52658195769,536,15007
"794","real_data_application","n_train",10000,1000,10000,"Group",5,0.06065,7316.99605943365,521,14588
"795","real_data_application","n_train",10000,1000,10000,"Group",50,0.0582,7186.18077227641,517,14476
"796","real_data_application","n_train",10000,1000,10000,"Group",6,0.06,7359.87188786724,513,14364
"797","real_data_application","n_train",10000,1000,10000,"Group",7,0.06165,7656.55613796881,507,14196
"798","real_data_application","n_train",10000,1000,10000,"Group",8,0.06105,7521.60191513041,549,15372
"799","real_data_application","n_train",10000,1000,10000,"Group",9,0.0614,7372.01496943366,533,14923
"800","real_data_application","n_train",10000,1000,10000,"L1",1,0.0697,8427.74388604083,673,1559
"801","real_data_application","n_train",10000,1000,10000,"L1",10,0.12015,20137.6877315404,155,194
"802","real_data_application","n_train",10000,1000,10000,"L1",11,0.1588,28134.3025684363,113,140
"803","real_data_application","n_train",10000,1000,10000,"L1",12,0.10895,17153.9054853902,196,256
"804","real_data_application","n_train",10000,1000,10000,"L1",13,0.27285,52341.5800418142,38,38
"805","real_data_application","n_train",10000,1000,10000,"L1",14,0.13065,22188.0347644519,136,170
"806","real_data_application","n_train",10000,1000,10000,"L1",15,0.14545,24806.2651805727,123,155
"807","real_data_application","n_train",10000,1000,10000,"L1",16,0.1418,24347.7795583433,130,160
"808","real_data_application","n_train",10000,1000,10000,"L1",17,0.1589,28860.0850375153,105,129
"809","real_data_application","n_train",10000,1000,10000,"L1",18,0.0646,8075.60815010419,682,1556
"810","real_data_application","n_train",10000,1000,10000,"L1",19,0.06515,8056.14280805552,676,1548
"811","real_data_application","n_train",10000,1000,10000,"L1",2,0.15355,26591.0407388566,120,150
"812","real_data_application","n_train",10000,1000,10000,"L1",20,0.0663,8116.56554870414,679,1535
"813","real_data_application","n_train",10000,1000,10000,"L1",21,0.23665,45346.4134277942,54,57
"814","real_data_application","n_train",10000,1000,10000,"L1",22,0.13085,22398.9132830027,139,171
"815","real_data_application","n_train",10000,1000,10000,"L1",23,0.06485,8354.6317847244,572,1142
"816","real_data_application","n_train",10000,1000,10000,"L1",25,0.11385,18373.6257434545,173,223
"817","real_data_application","n_train",10000,1000,10000,"L1",26,0.1603,29339.4733448623,110,135
"818","real_data_application","n_train",10000,1000,10000,"L1",27,0.14575,25627.5943800873,122,152
"819","real_data_application","n_train",10000,1000,10000,"L1",28,0.25425,48937.9981654173,46,47
"820","real_data_application","n_train",10000,1000,10000,"L1",29,0.1512,27859.5081889619,113,142
"821","real_data_application","n_train",10000,1000,10000,"L1",3,0.14205,24531.4453484118,128,161
"822","real_data_application","n_train",10000,1000,10000,"L1",30,0.07235,10490.4721994273,365,596
"823","real_data_application","n_train",10000,1000,10000,"L1",31,0.067,8475.70551427495,722,1713
"824","real_data_application","n_train",10000,1000,10000,"L1",32,0.06835,8226.3901355772,703,1648
"825","real_data_application","n_train",10000,1000,10000,"L1",33,0.0659,8525.1256174468,644,1355
"826","real_data_application","n_train",10000,1000,10000,"L1",34,0.06885,8286.04328620804,704,1623
"827","real_data_application","n_train",10000,1000,10000,"L1",35,0.06795,8439.12224615465,701,1664
"828","real_data_application","n_train",10000,1000,10000,"L1",36,0.14055,23776.9117626381,131,167
"829","real_data_application","n_train",10000,1000,10000,"L1",37,0.06475,7918.40424119219,696,1605
"830","real_data_application","n_train",10000,1000,10000,"L1",38,0.16795,31953.6621299803,101,121
"831","real_data_application","n_train",10000,1000,10000,"L1",39,0.23655,45313.0927220235,55,58
"832","real_data_application","n_train",10000,1000,10000,"L1",4,0.1377,23234.9056425523,131,164
"833","real_data_application","n_train",10000,1000,10000,"L1",40,0.14255,24874.9464870481,142,174
"834","real_data_application","n_train",10000,1000,10000,"L1",41,0.1713,32863.2332543441,94,111
"835","real_data_application","n_train",10000,1000,10000,"L1",42,0.13505,23133.3087272359,134,166
"836","real_data_application","n_train",10000,1000,10000,"L1",43,0.1526,27719.1923227253,118,141
"837","real_data_application","n_train",10000,1000,10000,"L1",44,0.0646,7982.66862353132,690,1626
"838","real_data_application","n_train",10000,1000,10000,"L1",45,0.06395,8080.66521343508,685,1552
"839","real_data_application","n_train",10000,1000,10000,"L1",46,0.0639,7932.37897720613,719,1718
"840","real_data_application","n_train",10000,1000,10000,"L1",47,0.1693,30863.0149554558,109,130
"841","real_data_application","n_train",10000,1000,10000,"L1",48,0.13715,22524.4367096621,145,178
"842","real_data_application","n_train",10000,1000,10000,"L1",49,0.0641,7977.4285133592,697,1629
"843","real_data_application","n_train",10000,1000,10000,"L1",5,0.11665,18674.134232108,172,222
"844","real_data_application","n_train",10000,1000,10000,"L1",50,0.06575,8055.49092807042,696,1569
"845","real_data_application","n_train",10000,1000,10000,"L1",6,0.15785,27494.1366875832,116,145
"846","real_data_application","n_train",10000,1000,10000,"L1",7,0.07035,8563.07703368846,678,1562
"847","real_data_application","n_train",10000,1000,10000,"L1",8,0.27555,52654.0595441713,39,39
"848","real_data_application","n_train",10000,1000,10000,"L1",9,0.15085,27195.1190265971,119,146
"849","real_data_application","n_train",10000,1000,10000,"Multires",1,0.06175,7365.94690606639,511,9141
"850","real_data_application","n_train",10000,1000,10000,"Multires",10,0.05755,6962.36182698355,560,9829
"851","real_data_application","n_train",10000,1000,10000,"Multires",11,0.0594,7000.17958160027,537,9295
"852","real_data_application","n_train",10000,1000,10000,"Multires",12,0.06045,7240.13302871732,552,9560
"853","real_data_application","n_train",10000,1000,10000,"Multires",13,0.0562,7152.46115762431,537,9437
"854","real_data_application","n_train",10000,1000,10000,"Multires",14,0.058,6899.80684198423,536,9124
"855","real_data_application","n_train",10000,1000,10000,"Multires",15,0.06155,7409.51313690923,527,9332
"856","real_data_application","n_train",10000,1000,10000,"Multires",16,0.05975,7095.17528561756,539,9357
"857","real_data_application","n_train",10000,1000,10000,"Multires",17,0.0591,7124.56218126831,497,8753
"858","real_data_application","n_train",10000,1000,10000,"Multires",18,0.05775,6996.0323517103,542,9201
"859","real_data_application","n_train",10000,1000,10000,"Multires",19,0.0593,7149.0502133384,507,8825
"860","real_data_application","n_train",10000,1000,10000,"Multires",2,0.0594,7103.49188332113,525,9166
"861","real_data_application","n_train",10000,1000,10000,"Multires",20,0.0573,6947.09087917479,550,9477
"862","real_data_application","n_train",10000,1000,10000,"Multires",21,0.0576,6887.82084026622,554,9609
"863","real_data_application","n_train",10000,1000,10000,"Multires",22,0.0565,7118.50394463675,529,9102
"864","real_data_application","n_train",10000,1000,10000,"Multires",23,0.0594,7029.41263040594,506,8996
"865","real_data_application","n_train",10000,1000,10000,"Multires",25,0.05755,6976.73481862229,548,9602
"866","real_data_application","n_train",10000,1000,10000,"Multires",26,0.0632,7423.21822338667,529,9387
"867","real_data_application","n_train",10000,1000,10000,"Multires",27,0.0553,6872.76150346674,525,9015
"868","real_data_application","n_train",10000,1000,10000,"Multires",28,0.05675,6752.91903946022,549,9331
"869","real_data_application","n_train",10000,1000,10000,"Multires",29,0.05715,6964.11924046755,524,9060
"870","real_data_application","n_train",10000,1000,10000,"Multires",3,0.0574,6835.96519758229,544,9423
"871","real_data_application","n_train",10000,1000,10000,"Multires",30,0.05825,6915.29824006677,556,9484
"872","real_data_application","n_train",10000,1000,10000,"Multires",31,0.05995,7258.56405646575,560,9741
"873","real_data_application","n_train",10000,1000,10000,"Multires",32,0.0603,7213.20330238418,556,9537
"874","real_data_application","n_train",10000,1000,10000,"Multires",33,0.0592,7188.95088965942,557,9865
"875","real_data_application","n_train",10000,1000,10000,"Multires",34,0.06025,7152.68426250433,563,9736
"876","real_data_application","n_train",10000,1000,10000,"Multires",35,0.0595,7145.75772438012,563,9784
"877","real_data_application","n_train",10000,1000,10000,"Multires",36,0.05555,6824.03904837603,534,9497
"878","real_data_application","n_train",10000,1000,10000,"Multires",37,0.0572,6966.05760349085,542,9364
"879","real_data_application","n_train",10000,1000,10000,"Multires",38,0.05765,6974.29453634986,535,9355
"880","real_data_application","n_train",10000,1000,10000,"Multires",39,0.06005,7291.46119994584,555,9627
"881","real_data_application","n_train",10000,1000,10000,"Multires",4,0.05435,6946.32307887907,521,9052
"882","real_data_application","n_train",10000,1000,10000,"Multires",40,0.05985,7240.64329110489,540,9171
"883","real_data_application","n_train",10000,1000,10000,"Multires",41,0.0598,7186.63502770043,524,9057
"884","real_data_application","n_train",10000,1000,10000,"Multires",42,0.0563,6939.77937010666,545,9373
"885","real_data_application","n_train",10000,1000,10000,"Multires",43,0.05935,7225.71495616734,526,9178
"886","real_data_application","n_train",10000,1000,10000,"Multires",44,0.05785,6969.71443343179,537,9299
"887","real_data_application","n_train",10000,1000,10000,"Multires",45,0.0582,7213.091439445,554,9526
"888","real_data_application","n_train",10000,1000,10000,"Multires",46,0.0584,7002.24482274277,553,9485
"889","real_data_application","n_train",10000,1000,10000,"Multires",47,0.058,7040.70105765995,545,9525
"890","real_data_application","n_train",10000,1000,10000,"Multires",48,0.05645,7031.71130159421,571,9759
"891","real_data_application","n_train",10000,1000,10000,"Multires",49,0.05715,6874.0618379166,547,9612
"892","real_data_application","n_train",10000,1000,10000,"Multires",5,0.0605,7167.15844643182,519,9286
"893","real_data_application","n_train",10000,1000,10000,"Multires",50,0.05735,6974.30866631293,529,9195
"894","real_data_application","n_train",10000,1000,10000,"Multires",6,0.05915,7158.34312050839,539,9446
"895","real_data_application","n_train",10000,1000,10000,"Multires",7,0.06035,7420.95502791577,527,9233
"896","real_data_application","n_train",10000,1000,10000,"Multires",8,0.0609,7352.99946716803,562,9697
"897","real_data_application","n_train",10000,1000,10000,"Multires",9,0.0582,7143.22284688831,543,9334
"898","real_data_application","n_train",20000,1000,20000,"Group",1,0.05405,6436.98177068908,607,16996
"899","real_data_application","n_train",20000,1000,20000,"Group",10,0.0522,6340.54279479815,621,17386
"900","real_data_application","n_train",20000,1000,20000,"Group",11,0.05225,6330.92645158906,629,17610
"901","real_data_application","n_train",20000,1000,20000,"Group",12,0.05275,6398.7030432185,605,16940
"902","real_data_application","n_train",20000,1000,20000,"Group",13,0.05165,6434.97331829433,595,16660
"903","real_data_application","n_train",20000,1000,20000,"Group",14,0.05125,6358.19354556679,613,17164
"904","real_data_application","n_train",20000,1000,20000,"Group",15,0.0518,6384.07224075607,591,16546
"905","real_data_application","n_train",20000,1000,20000,"Group",16,0.05335,6293.60803156158,605,16940
"906","real_data_application","n_train",20000,1000,20000,"Group",17,0.0535,6492.68605424528,588,16464
"907","real_data_application","n_train",20000,1000,20000,"Group",18,0.0525,6395.92348586411,591,16548
"908","real_data_application","n_train",20000,1000,20000,"Group",19,0.0543,6516.72280015813,595,16660
"909","real_data_application","n_train",20000,1000,20000,"Group",2,0.056,6506.14538029018,616,17248
"910","real_data_application","n_train",20000,1000,20000,"Group",20,0.0531,6398.87814839815,606,16948
"911","real_data_application","n_train",20000,1000,20000,"Group",21,0.05115,6214.8949319639,624,17472
"912","real_data_application","n_train",20000,1000,20000,"Group",22,0.05265,6345.10344604327,578,16184
"913","real_data_application","n_train",20000,1000,20000,"Group",23,0.0524,6260.86166479707,613,17164
"914","real_data_application","n_train",20000,1000,20000,"Group",25,0.05265,6391.21990033207,608,17021
"915","real_data_application","n_train",20000,1000,20000,"Group",26,0.0553,6576.09000141561,608,17024
"916","real_data_application","n_train",20000,1000,20000,"Group",27,0.05145,6433.08038559392,607,16993
"917","real_data_application","n_train",20000,1000,20000,"Group",28,0.05435,6345.75407036372,609,17052
"918","real_data_application","n_train",20000,1000,20000,"Group",29,0.0516,6354.38768557215,614,17192
"919","real_data_application","n_train",20000,1000,20000,"Group",3,0.0536,6614.87831098463,632,17696
"920","real_data_application","n_train",20000,1000,20000,"Group",30,0.05225,6416.57008029938,607,16995
"921","real_data_application","n_train",20000,1000,20000,"Group",31,0.0523,6330.37995760666,623,17444
"922","real_data_application","n_train",20000,1000,20000,"Group",32,0.0547,6486.22841306806,627,17555
"923","real_data_application","n_train",20000,1000,20000,"Group",33,0.05455,6599.99707145303,623,17444
"924","real_data_application","n_train",20000,1000,20000,"Group",34,0.0562,6661.62496771957,598,16744
"925","real_data_application","n_train",20000,1000,20000,"Group",35,0.0548,6635.38220630862,618,17303
"926","real_data_application","n_train",20000,1000,20000,"Group",36,0.0552,6488.20029814612,620,17360
"927","real_data_application","n_train",20000,1000,20000,"Group",37,0.05385,6417.79316903965,625,17500
"928","real_data_application","n_train",20000,1000,20000,"Group",38,0.05355,6267.00582730639,603,16884
"929","real_data_application","n_train",20000,1000,20000,"Group",39,0.05355,6606.54131486168,606,16960
"930","real_data_application","n_train",20000,1000,20000,"Group",4,0.05105,6307.60772803117,582,16296
"931","real_data_application","n_train",20000,1000,20000,"Group",40,0.05555,6703.56058801462,628,17584
"932","real_data_application","n_train",20000,1000,20000,"Group",41,0.0514,6259.06015656397,603,16883
"933","real_data_application","n_train",20000,1000,20000,"Group",42,0.0509,6154.73849989504,629,17610
"934","real_data_application","n_train",20000,1000,20000,"Group",43,0.056,6754.07026456237,591,16548
"935","real_data_application","n_train",20000,1000,20000,"Group",44,0.05575,6695.4862472171,598,16744
"936","real_data_application","n_train",20000,1000,20000,"Group",45,0.05355,6368.26660317134,614,17191
"937","real_data_application","n_train",20000,1000,20000,"Group",46,0.0531,6520.54893718687,630,17640
"938","real_data_application","n_train",20000,1000,20000,"Group",47,0.05475,6548.66053700205,598,16744
"939","real_data_application","n_train",20000,1000,20000,"Group",48,0.0556,6636.29863583849,618,17303
"940","real_data_application","n_train",20000,1000,20000,"Group",49,0.05385,6547.36600330253,601,16826
"941","real_data_application","n_train",20000,1000,20000,"Group",5,0.05405,6481.95608003018,635,17780
"942","real_data_application","n_train",20000,1000,20000,"Group",50,0.05315,6511.90485912758,613,17163
"943","real_data_application","n_train",20000,1000,20000,"Group",6,0.0528,6386.88485408848,601,16828
"944","real_data_application","n_train",20000,1000,20000,"Group",7,0.0546,6593.00963081131,598,16743
"945","real_data_application","n_train",20000,1000,20000,"Group",8,0.0557,6675.01337972348,606,16968
"946","real_data_application","n_train",20000,1000,20000,"Group",9,0.0535,6520.26184708769,585,16378
"947","real_data_application","n_train",20000,1000,20000,"L1",1,0.1713,30888.5628300469,105,129
"948","real_data_application","n_train",20000,1000,20000,"L1",10,0.05655,6867.55360842812,803,2228
"949","real_data_application","n_train",20000,1000,20000,"L1",11,0.057,6898.861929163,778,2139
"950","real_data_application","n_train",20000,1000,20000,"L1",12,0.13455,22148.2228376817,138,176
"951","real_data_application","n_train",20000,1000,20000,"L1",13,0.2625,50288.8117157569,47,48
"952","real_data_application","n_train",20000,1000,20000,"L1",14,0.139,24454.619486667,127,161
"953","real_data_application","n_train",20000,1000,20000,"L1",15,0.14915,25992.0526431014,120,152
"954","real_data_application","n_train",20000,1000,20000,"L1",16,0.05645,6744.59791193556,783,2154
"955","real_data_application","n_train",20000,1000,20000,"L1",17,0.15405,27209.6854384912,117,144
"956","real_data_application","n_train",20000,1000,20000,"L1",18,0.15235,26195.3812604993,119,148
"957","real_data_application","n_train",20000,1000,20000,"L1",19,0.05755,7165.18345645865,777,2180
"958","real_data_application","n_train",20000,1000,20000,"L1",2,0.0596,7100.456447391,791,2293
"959","real_data_application","n_train",20000,1000,20000,"L1",20,0.05605,6954.02995072671,748,2021
"960","real_data_application","n_train",20000,1000,20000,"L1",21,0.13155,22105.6258029479,138,174
"961","real_data_application","n_train",20000,1000,20000,"L1",22,0.13135,22403.4505096792,137,171
"962","real_data_application","n_train",20000,1000,20000,"L1",23,0.05615,6767.53419251796,752,2065
"963","real_data_application","n_train",20000,1000,20000,"L1",25,0.13225,21967.8487553572,141,175
"964","real_data_application","n_train",20000,1000,20000,"L1",26,0.1439,24917.1035912935,126,159
"965","real_data_application","n_train",20000,1000,20000,"L1",27,0.1508,26994.5927482786,116,145
"966","real_data_application","n_train",20000,1000,20000,"L1",28,0.1463,24832.4803890536,127,157
"967","real_data_application","n_train",20000,1000,20000,"L1",29,0.1406,24858.2758608328,123,156
"968","real_data_application","n_train",20000,1000,20000,"L1",3,0.148,25523.7660265602,121,150
"969","real_data_application","n_train",20000,1000,20000,"L1",30,0.0573,6799.3843230415,778,2209
"970","real_data_application","n_train",20000,1000,20000,"L1",31,0.1395,23368.6497902409,137,171
"971","real_data_application","n_train",20000,1000,20000,"L1",32,0.25095,47028.2061617416,53,55
"972","real_data_application","n_train",20000,1000,20000,"L1",33,0.05975,7251.10716085099,800,2264
"973","real_data_application","n_train",20000,1000,20000,"L1",34,0.05955,7241.29077397145,757,2042
"974","real_data_application","n_train",20000,1000,20000,"L1",35,0.1431,23616.0200218314,128,162
"975","real_data_application","n_train",20000,1000,20000,"L1",36,0.0589,6987.08217410072,781,2245
"976","real_data_application","n_train",20000,1000,20000,"L1",37,0.24705,47141.8361070503,50,52
"977","real_data_application","n_train",20000,1000,20000,"L1",38,0.1446,25482.3809496905,122,154
"978","real_data_application","n_train",20000,1000,20000,"L1",39,0.05815,7128.18044928627,786,2191
"979","real_data_application","n_train",20000,1000,20000,"L1",4,0.0544,6744.63056314791,780,2197
"980","real_data_application","n_train",20000,1000,20000,"L1",40,0.0593,7207.43494054147,780,2283
"981","real_data_application","n_train",20000,1000,20000,"L1",41,0.1339,23184.6836711924,135,169
"982","real_data_application","n_train",20000,1000,20000,"L1",42,0.1305,21923.0980340384,143,178
"983","real_data_application","n_train",20000,1000,20000,"L1",43,0.13335,21583.6290147929,148,187
"984","real_data_application","n_train",20000,1000,20000,"L1",44,0.0585,7307.40096428792,783,2180
"985","real_data_application","n_train",20000,1000,20000,"L1",45,0.262,49588.6753586318,46,48
"986","real_data_application","n_train",20000,1000,20000,"L1",46,0.0572,7088.95801687231,790,2321
"987","real_data_application","n_train",20000,1000,20000,"L1",47,0.1483,25125.8361289456,132,162
"988","real_data_application","n_train",20000,1000,20000,"L1",48,0.1397,23388.1695148778,135,167
"989","real_data_application","n_train",20000,1000,20000,"L1",49,0.13265,22102.0863718655,140,177
"990","real_data_application","n_train",20000,1000,20000,"L1",5,0.058,7003.46646233382,785,2199
"991","real_data_application","n_train",20000,1000,20000,"L1",50,0.0567,6950.11328101348,772,2211
"992","real_data_application","n_train",20000,1000,20000,"L1",6,0.24735,47364.2082984458,57,59
"993","real_data_application","n_train",20000,1000,20000,"L1",7,0.15685,28879.9340432573,112,140
"994","real_data_application","n_train",20000,1000,20000,"L1",8,0.13355,22695.8579620853,140,178
"995","real_data_application","n_train",20000,1000,20000,"L1",9,0.057,7083.56274192336,772,2133
"996","real_data_application","n_train",20000,1000,20000,"Multires",1,0.05345,6333.44260952388,623,13640
"997","real_data_application","n_train",20000,1000,20000,"Multires",10,0.05055,6149.9661942481,654,10605
"998","real_data_application","n_train",20000,1000,20000,"Multires",11,0.05155,6159.72598116109,640,10438
"999","real_data_application","n_train",20000,1000,20000,"Multires",12,0.0524,6246.24792478297,594,9762
"1000","real_data_application","n_train",20000,1000,20000,"Multires",13,0.05135,6335.80916040864,608,13308
"1001","real_data_application","n_train",20000,1000,20000,"Multires",14,0.05245,6321.49318861176,633,10393
"1002","real_data_application","n_train",20000,1000,20000,"Multires",15,0.051,6256.55300297584,607,9997
"1003","real_data_application","n_train",20000,1000,20000,"Multires",16,0.05145,6174.63694506532,617,13427
"1004","real_data_application","n_train",20000,1000,20000,"Multires",17,0.0528,6361.37479279574,611,10079
"1005","real_data_application","n_train",20000,1000,20000,"Multires",18,0.05165,6242.85970276039,596,9827
"1006","real_data_application","n_train",20000,1000,20000,"Multires",19,0.05335,6437.099709936,601,12949
"1007","real_data_application","n_train",20000,1000,20000,"Multires",2,0.0547,6366.11218991688,625,13589
"1008","real_data_application","n_train",20000,1000,20000,"Multires",20,0.05185,6252.01439669277,614,13358
"1009","real_data_application","n_train",20000,1000,20000,"Multires",21,0.05085,6078.01579507127,639,10517
"1010","real_data_application","n_train",20000,1000,20000,"Multires",22,0.0519,6231.67165907314,599,9857
"1011","real_data_application","n_train",20000,1000,20000,"Multires",23,0.05025,6114.00315185159,608,10024
"1012","real_data_application","n_train",20000,1000,20000,"Multires",25,0.0519,6294.30213939281,619,10252
"1013","real_data_application","n_train",20000,1000,20000,"Multires",26,0.05385,6487.46546721759,621,10256
"1014","real_data_application","n_train",20000,1000,20000,"Multires",27,0.0522,6337.73885353925,632,10323
"1015","real_data_application","n_train",20000,1000,20000,"Multires",28,0.05425,6206.00417607789,639,13651
"1016","real_data_application","n_train",20000,1000,20000,"Multires",29,0.05235,6242.78353649694,627,13435
"1017","real_data_application","n_train",20000,1000,20000,"Multires",3,0.0532,6541.87858365663,649,13654
"1018","real_data_application","n_train",20000,1000,20000,"Multires",30,0.05275,6259.37479471579,613,10074
"1019","real_data_application","n_train",20000,1000,20000,"Multires",31,0.0505,6154.67666849743,621,10062
"1020","real_data_application","n_train",20000,1000,20000,"Multires",32,0.05395,6403.66230176346,641,13861
"1021","real_data_application","n_train",20000,1000,20000,"Multires",33,0.05335,6469.94629116173,655,10749
"1022","real_data_application","n_train",20000,1000,20000,"Multires",34,0.0554,6474.24178351358,624,10345
"1023","real_data_application","n_train",20000,1000,20000,"Multires",35,0.055,6494.17166531226,659,10601
"1024","real_data_application","n_train",20000,1000,20000,"Multires",36,0.05345,6359.27573428863,623,13453
"1025","real_data_application","n_train",20000,1000,20000,"Multires",37,0.0516,6213.07430683269,635,10178
"1026","real_data_application","n_train",20000,1000,20000,"Multires",38,0.05215,6140.94600027835,611,10220
"1027","real_data_application","n_train",20000,1000,20000,"Multires",39,0.0533,6475.51082025328,625,13598
"1028","real_data_application","n_train",20000,1000,20000,"Multires",4,0.0505,6193.31170498497,598,13024
"1029","real_data_application","n_train",20000,1000,20000,"Multires",40,0.055,6590.75771214538,633,13501
"1030","real_data_application","n_train",20000,1000,20000,"Multires",41,0.05085,6179.93715715591,607,10111
"1031","real_data_application","n_train",20000,1000,20000,"Multires",42,0.05045,6070.14664510799,638,13804
"1032","real_data_application","n_train",20000,1000,20000,"Multires",43,0.0554,6654.00198349363,606,13120
"1033","real_data_application","n_train",20000,1000,20000,"Multires",44,0.0555,6610.69440897957,608,13296
"1034","real_data_application","n_train",20000,1000,20000,"Multires",45,0.05085,6256.50669312581,645,10349
"1035","real_data_application","n_train",20000,1000,20000,"Multires",46,0.0526,6430.25083351388,627,13437
"1036","real_data_application","n_train",20000,1000,20000,"Multires",47,0.0533,6440.0461222175,604,10050
"1037","real_data_application","n_train",20000,1000,20000,"Multires",48,0.05425,6425.37305172552,630,10382
"1038","real_data_application","n_train",20000,1000,20000,"Multires",49,0.0536,6470.51793295426,602,13095
"1039","real_data_application","n_train",20000,1000,20000,"Multires",5,0.0538,6383.49180551445,628,13554
"1040","real_data_application","n_train",20000,1000,20000,"Multires",50,0.0519,6380.86735744902,636,10375
"1041","real_data_application","n_train",20000,1000,20000,"Multires",6,0.05205,6245.82423709453,625,10191
"1042","real_data_application","n_train",20000,1000,20000,"Multires",7,0.0527,6445.01699885956,595,9851
"1043","real_data_application","n_train",20000,1000,20000,"Multires",8,0.05415,6528.4773082579,631,10321
"1044","real_data_application","n_train",20000,1000,20000,"Multires",9,0.052,6397.70204465249,621,10127
"1045","real_data_application","n_train",30000,1000,30000,"Group",1,0.0504,5963.74847519663,671,18787
"1046","real_data_application","n_train",30000,1000,30000,"Group",10,0.0503,5972.34953685018,698,19544
"1047","real_data_application","n_train",30000,1000,30000,"Group",11,0.0532,6341.59335490604,667,18676
"1048","real_data_application","n_train",30000,1000,30000,"Group",12,0.04905,5829.13536328917,658,18424
"1049","real_data_application","n_train",30000,1000,30000,"Group",13,0.04865,5945.22112937592,659,18452
"1050","real_data_application","n_train",30000,1000,30000,"Group",14,0.0483,6056.73789494832,680,19040
"1051","real_data_application","n_train",30000,1000,30000,"Group",15,0.0522,6110.68187180812,635,17780
"1052","real_data_application","n_train",30000,1000,30000,"Group",16,0.0529,6187.2882202034,650,18200
"1053","real_data_application","n_train",30000,1000,30000,"Group",17,0.0506,6102.75919811627,649,18172
"1054","real_data_application","n_train",30000,1000,30000,"Group",18,0.05065,6010.65130640438,660,18480
"1055","real_data_application","n_train",30000,1000,30000,"Group",19,0.05105,6148.50035922538,672,18816
"1056","real_data_application","n_train",30000,1000,30000,"Group",2,0.05085,6025.02614031697,678,18984
"1057","real_data_application","n_train",30000,1000,30000,"Group",20,0.04895,5852.89918721487,670,18760
"1058","real_data_application","n_train",30000,1000,30000,"Group",21,0.0488,6007.70003875935,677,18956
"1059","real_data_application","n_train",30000,1000,30000,"Group",22,0.05165,6093.46145139244,656,18366
"1060","real_data_application","n_train",30000,1000,30000,"Group",23,0.05095,6036.78509963088,677,18951
"1061","real_data_application","n_train",30000,1000,30000,"Group",25,0.05065,6091.52707925,654,18312
"1062","real_data_application","n_train",30000,1000,30000,"Group",26,0.0509,6118.62369988627,660,18480
"1063","real_data_application","n_train",30000,1000,30000,"Group",27,0.05005,5948.41778224036,677,18956
"1064","real_data_application","n_train",30000,1000,30000,"Group",28,0.0519,6138.94465439165,657,18396
"1065","real_data_application","n_train",30000,1000,30000,"Group",29,0.05095,5999.93312686096,675,18900
"1066","real_data_application","n_train",30000,1000,30000,"Group",3,0.05225,6285.02410261216,650,18199
"1067","real_data_application","n_train",30000,1000,30000,"Group",30,0.05075,6053.84777450293,680,19039
"1068","real_data_application","n_train",30000,1000,30000,"Group",31,0.049,5900.01105965064,672,18816
"1069","real_data_application","n_train",30000,1000,30000,"Group",32,0.05095,6075.71199754169,680,19040
"1070","real_data_application","n_train",30000,1000,30000,"Group",33,0.04985,6119.81498664063,659,18452
"1071","real_data_application","n_train",30000,1000,30000,"Group",34,0.05195,6113.18684754688,669,18732
"1072","real_data_application","n_train",30000,1000,30000,"Group",35,0.05085,6087.81340248205,663,18564
"1073","real_data_application","n_train",30000,1000,30000,"Group",36,0.05125,6147.96134447386,685,19180
"1074","real_data_application","n_train",30000,1000,30000,"Group",37,0.05285,6422.54759198098,659,18452
"1075","real_data_application","n_train",30000,1000,30000,"Group",38,0.04905,5915.8165400051,639,17892
"1076","real_data_application","n_train",30000,1000,30000,"Group",39,0.0513,6188.09230222651,657,18396
"1077","real_data_application","n_train",30000,1000,30000,"Group",4,0.0507,5904.53710290467,637,17833
"1078","real_data_application","n_train",30000,1000,30000,"Group",40,0.0511,6318.9768590322,672,18816
"1079","real_data_application","n_train",30000,1000,30000,"Group",41,0.0522,6272.93304491345,679,19012
"1080","real_data_application","n_train",30000,1000,30000,"Group",42,0.05085,5985.64560389188,669,18731
"1081","real_data_application","n_train",30000,1000,30000,"Group",43,0.05335,6387.17568234237,622,17416
"1082","real_data_application","n_train",30000,1000,30000,"Group",44,0.05205,6196.47247575693,630,17640
"1083","real_data_application","n_train",30000,1000,30000,"Group",45,0.0505,6009.62587881017,679,19012
"1084","real_data_application","n_train",30000,1000,30000,"Group",46,0.05205,6262.02722001484,658,18424
"1085","real_data_application","n_train",30000,1000,30000,"Group",47,0.05005,5956.3239314174,665,18620
"1086","real_data_application","n_train",30000,1000,30000,"Group",48,0.04955,5909.75680877631,687,19236
"1087","real_data_application","n_train",30000,1000,30000,"Group",49,0.0511,6217.29881230826,650,18200
"1088","real_data_application","n_train",30000,1000,30000,"Group",5,0.0504,6013.09093114398,670,18758
"1089","real_data_application","n_train",30000,1000,30000,"Group",50,0.05035,6102.35839344509,671,18788
"1090","real_data_application","n_train",30000,1000,30000,"Group",6,0.05015,6087.13388108524,662,18535
"1091","real_data_application","n_train",30000,1000,30000,"Group",7,0.05135,6216.69297889641,664,18592
"1092","real_data_application","n_train",30000,1000,30000,"Group",8,0.0518,6204.55397036654,668,18704
"1093","real_data_application","n_train",30000,1000,30000,"Group",9,0.04955,6130.02301338114,657,18396
"1094","real_data_application","n_train",30000,1000,30000,"L1",1,0.1605,29024.1924257448,106,130
"1095","real_data_application","n_train",30000,1000,30000,"L1",10,0.0543,6341.8060044925,838,2696
"1096","real_data_application","n_train",30000,1000,30000,"L1",11,0.1482,25729.5490640916,120,151
"1097","real_data_application","n_train",30000,1000,30000,"L1",12,0.2605,49520.1085016457,45,47
"1098","real_data_application","n_train",30000,1000,30000,"L1",13,0.0531,6409.07180411516,822,2595
"1099","real_data_application","n_train",30000,1000,30000,"L1",14,0.13255,22406.4567866261,137,174
"1100","real_data_application","n_train",30000,1000,30000,"L1",15,0.15025,26016.2326590404,120,151
"1101","real_data_application","n_train",30000,1000,30000,"L1",16,0.05485,6589.09087901105,803,2516
"1102","real_data_application","n_train",30000,1000,30000,"L1",17,0.14085,24442.3224705566,129,160
"1103","real_data_application","n_train",30000,1000,30000,"L1",18,0.05345,6439.65665757522,831,2662
"1104","real_data_application","n_train",30000,1000,30000,"L1",19,0.055,6656.66036062535,826,2574
"1105","real_data_application","n_train",30000,1000,30000,"L1",2,0.05295,6464.52859610711,832,2626
"1106","real_data_application","n_train",30000,1000,30000,"L1",20,0.1312,21353.6420815587,151,189
"1107","real_data_application","n_train",30000,1000,30000,"L1",21,0.05325,6449.64146707527,856,2815
"1108","real_data_application","n_train",30000,1000,30000,"L1",22,0.1381,23432.0235354715,136,169
"1109","real_data_application","n_train",30000,1000,30000,"L1",23,0.052,6340.70042982615,828,2676
"1110","real_data_application","n_train",30000,1000,30000,"L1",25,0.1257,20269.7066584894,153,193
"1111","real_data_application","n_train",30000,1000,30000,"L1",26,0.0555,6628.87364369841,838,2652
"1112","real_data_application","n_train",30000,1000,30000,"L1",27,0.0513,6296.4941128381,809,2531
"1113","real_data_application","n_train",30000,1000,30000,"L1",28,0.1406,23501.7802367765,132,167
"1114","real_data_application","n_train",30000,1000,30000,"L1",29,0.0523,6366.50748731801,824,2604
"1115","real_data_application","n_train",30000,1000,30000,"L1",3,0.2725,51710.9775964919,41,42
"1116","real_data_application","n_train",30000,1000,30000,"L1",30,0.0527,6454.2052171337,822,2625
"1117","real_data_application","n_train",30000,1000,30000,"L1",31,0.2645,49880.5533793022,47,48
"1118","real_data_application","n_train",30000,1000,30000,"L1",32,0.1314,21937.7947560501,144,180
"1119","real_data_application","n_train",30000,1000,30000,"L1",33,0.0524,6546.64710288839,835,2627
"1120","real_data_application","n_train",30000,1000,30000,"L1",34,0.13445,22279.9520624312,140,177
"1121","real_data_application","n_train",30000,1000,30000,"L1",35,0.132,21097.085105,154,190
"1122","real_data_application","n_train",30000,1000,30000,"L1",36,0.05455,6519.93470375265,829,2679
"1123","real_data_application","n_train",30000,1000,30000,"L1",37,0.0565,6806.74768093691,806,2547
"1124","real_data_application","n_train",30000,1000,30000,"L1",38,0.05105,6283.32945478205,812,2458
"1125","real_data_application","n_train",30000,1000,30000,"L1",39,0.1185,19568.9978194822,161,204
"1126","real_data_application","n_train",30000,1000,30000,"L1",4,0.2521,48624.585671001,47,49
"1127","real_data_application","n_train",30000,1000,30000,"L1",40,0.05415,6678.45077566638,820,2545
"1128","real_data_application","n_train",30000,1000,30000,"L1",41,0.1246,20489.3580424897,154,195
"1129","real_data_application","n_train",30000,1000,30000,"L1",42,0.05435,6394.9550196226,814,2559
"1130","real_data_application","n_train",30000,1000,30000,"L1",43,0.2627,50223.8171548709,46,48
"1131","real_data_application","n_train",30000,1000,30000,"L1",44,0.1357,23190.9034669292,129,164
"1132","real_data_application","n_train",30000,1000,30000,"L1",45,0.12655,20883.8950296194,147,186
"1133","real_data_application","n_train",30000,1000,30000,"L1",46,0.1129,17689.1358320639,194,250
"1134","real_data_application","n_train",30000,1000,30000,"L1",47,0.0521,6381.09920420904,828,2631
"1135","real_data_application","n_train",30000,1000,30000,"L1",48,0.0527,6327.82754162258,835,2685
"1136","real_data_application","n_train",30000,1000,30000,"L1",49,0.1293,21238.7933434527,144,181
"1137","real_data_application","n_train",30000,1000,30000,"L1",5,0.05285,6326.94709326117,842,2812
"1138","real_data_application","n_train",30000,1000,30000,"L1",50,0.05335,6430.68414346485,808,2457
"1139","real_data_application","n_train",30000,1000,30000,"L1",6,0.1431,24210.5427516893,131,164
"1140","real_data_application","n_train",30000,1000,30000,"L1",7,0.05405,6685.24712325116,817,2681
"1141","real_data_application","n_train",30000,1000,30000,"L1",8,0.1414,24564.0798321355,126,159
"1142","real_data_application","n_train",30000,1000,30000,"L1",9,0.0536,6541.38528081809,805,2441
"1143","real_data_application","n_train",30000,1000,30000,"Multires",1,0.05075,5849.20148869057,672,14227
"1144","real_data_application","n_train",30000,1000,30000,"Multires",10,0.04985,5855.35687666559,713,15015
"1145","real_data_application","n_train",30000,1000,30000,"Multires",11,0.0527,6233.41004269781,691,14573
"1146","real_data_application","n_train",30000,1000,30000,"Multires",12,0.0483,5721.49352658813,681,14143
"1147","real_data_application","n_train",30000,1000,30000,"Multires",13,0.0474,5825.64454503034,659,13994
"1148","real_data_application","n_train",30000,1000,30000,"Multires",14,0.0479,5960.08954188068,677,14404
"1149","real_data_application","n_train",30000,1000,30000,"Multires",15,0.05145,6016.89093380799,666,14064
"1150","real_data_application","n_train",30000,1000,30000,"Multires",16,0.05125,6056.87247624691,668,14053
"1151","real_data_application","n_train",30000,1000,30000,"Multires",17,0.05055,5972.98375675363,661,13902
"1152","real_data_application","n_train",30000,1000,30000,"Multires",18,0.0495,5890.30615422539,681,14210
"1153","real_data_application","n_train",30000,1000,30000,"Multires",19,0.05095,6081.61776469464,677,14250
"1154","real_data_application","n_train",30000,1000,30000,"Multires",2,0.0498,5917.24836028146,700,14446
"1155","real_data_application","n_train",30000,1000,30000,"Multires",20,0.04725,5742.0922781551,690,14326
"1156","real_data_application","n_train",30000,1000,30000,"Multires",21,0.0481,5925.43162067617,697,14681
"1157","real_data_application","n_train",30000,1000,30000,"Multires",22,0.0504,5976.92004498553,670,14175
"1158","real_data_application","n_train",30000,1000,30000,"Multires",23,0.0501,5931.93339577693,704,14681
"1159","real_data_application","n_train",30000,1000,30000,"Multires",25,0.0508,6001.34920018389,681,14246
"1160","real_data_application","n_train",30000,1000,30000,"Multires",26,0.05115,6023.56516963496,668,14050
"1161","real_data_application","n_train",30000,1000,30000,"Multires",27,0.0487,5829.17355138894,675,14202
"1162","real_data_application","n_train",30000,1000,30000,"Multires",28,0.05165,6026.66818969955,677,14060
"1163","real_data_application","n_train",30000,1000,30000,"Multires",29,0.04965,5885.60540292152,672,14201
"1164","real_data_application","n_train",30000,1000,30000,"Multires",3,0.0512,6196.21303150741,669,13932
"1165","real_data_application","n_train",30000,1000,30000,"Multires",30,0.0498,5936.24117877144,699,14583
"1166","real_data_application","n_train",30000,1000,30000,"Multires",31,0.0475,5767.01961745282,682,14216
"1167","real_data_application","n_train",30000,1000,30000,"Multires",32,0.0495,5964.96294258711,688,14296
"1168","real_data_application","n_train",30000,1000,30000,"Multires",33,0.0495,6019.59411358973,688,14375
"1169","real_data_application","n_train",30000,1000,30000,"Multires",34,0.05045,5985.09838612435,673,14199
"1170","real_data_application","n_train",30000,1000,30000,"Multires",35,0.0501,5967.32999071705,693,14407
"1171","real_data_application","n_train",30000,1000,30000,"Multires",36,0.0506,6003.8953016754,698,14523
"1172","real_data_application","n_train",30000,1000,30000,"Multires",37,0.0522,6303.79127850069,661,13944
"1173","real_data_application","n_train",30000,1000,30000,"Multires",38,0.0487,5826.77010481566,654,13954
"1174","real_data_application","n_train",30000,1000,30000,"Multires",39,0.04965,6082.58080765501,645,13716
"1175","real_data_application","n_train",30000,1000,30000,"Multires",4,0.05,5759.45177726327,658,14011
"1176","real_data_application","n_train",30000,1000,30000,"Multires",40,0.0507,6232.58685937775,700,14454
"1177","real_data_application","n_train",30000,1000,30000,"Multires",41,0.05155,6185.5622526666,693,14638
"1178","real_data_application","n_train",30000,1000,30000,"Multires",42,0.04975,5888.26281800388,674,14175
"1179","real_data_application","n_train",30000,1000,30000,"Multires",43,0.05255,6276.91424789245,631,13353
"1180","real_data_application","n_train",30000,1000,30000,"Multires",44,0.0504,6073.74117186603,659,13947
"1181","real_data_application","n_train",30000,1000,30000,"Multires",45,0.0508,5884.34138587784,686,14399
"1182","real_data_application","n_train",30000,1000,30000,"Multires",46,0.0515,6164.42418067769,663,13896
"1183","real_data_application","n_train",30000,1000,30000,"Multires",47,0.0494,5872.36736119836,687,14323
"1184","real_data_application","n_train",30000,1000,30000,"Multires",48,0.0482,5779.26487585638,697,14815
"1185","real_data_application","n_train",30000,1000,30000,"Multires",49,0.05065,6140.43259354896,655,13880
"1186","real_data_application","n_train",30000,1000,30000,"Multires",5,0.05035,5907.36788673553,686,14402
"1187","real_data_application","n_train",30000,1000,30000,"Multires",50,0.0489,6002.24382476809,685,14445
"1188","real_data_application","n_train",30000,1000,30000,"Multires",6,0.0489,5997.51512561209,680,14366
"1189","real_data_application","n_train",30000,1000,30000,"Multires",7,0.0505,6096.34207936748,672,14058
"1190","real_data_application","n_train",30000,1000,30000,"Multires",8,0.0511,6134.96518121572,682,14216
"1191","real_data_application","n_train",30000,1000,30000,"Multires",9,0.04975,6033.98692699819,674,14301
"1192","real_data_application","n_train",40000,1000,40000,"Group",1,0.0484,5778.79673988748,707,19795
"1193","real_data_application","n_train",40000,1000,40000,"Group",10,0.04725,5550.47912032066,708,19824
"1194","real_data_application","n_train",40000,1000,40000,"Group",11,0.0483,5857.7603792567,701,19628
"1195","real_data_application","n_train",40000,1000,40000,"Group",12,0.04955,5839.96761245365,702,19656
"1196","real_data_application","n_train",40000,1000,40000,"Group",13,0.04865,5798.23489798954,700,19600
"1197","real_data_application","n_train",40000,1000,40000,"Group",14,0.04645,5808.07726047221,692,19376
"1198","real_data_application","n_train",40000,1000,40000,"Group",15,0.0529,6054.39607825008,680,19040
"1199","real_data_application","n_train",40000,1000,40000,"Group",16,0.04945,5946.16551673026,677,18956
"1200","real_data_application","n_train",40000,1000,40000,"Group",17,0.0514,5900.7450409355,681,19066
"1201","real_data_application","n_train",40000,1000,40000,"Group",18,0.0474,5847.43025994193,699,19572
"1202","real_data_application","n_train",40000,1000,40000,"Group",19,0.0491,5953.0146597799,698,19544
"1203","real_data_application","n_train",40000,1000,40000,"Group",2,0.0506,5925.08173356676,710,19879
"1204","real_data_application","n_train",40000,1000,40000,"Group",20,0.0459,5660.65086209589,706,19768
"1205","real_data_application","n_train",40000,1000,40000,"Group",21,0.0493,5744.87072740807,717,20076
"1206","real_data_application","n_train",40000,1000,40000,"Group",22,0.0503,5927.34353343933,691,19348
"1207","real_data_application","n_train",40000,1000,40000,"Group",23,0.0492,5868.38766363755,692,19376
"1208","real_data_application","n_train",40000,1000,40000,"Group",25,0.04905,5783.60068618165,690,19320
"1209","real_data_application","n_train",40000,1000,40000,"Group",26,0.04935,5763.28575233322,732,20496
"1210","real_data_application","n_train",40000,1000,40000,"Group",27,0.0512,5859.81240969436,675,18899
"1211","real_data_application","n_train",40000,1000,40000,"Group",28,0.049,5929.57120526471,672,18815
"1212","real_data_application","n_train",40000,1000,40000,"Group",29,0.0513,5826.64919349074,700,19600
"1213","real_data_application","n_train",40000,1000,40000,"Group",3,0.0502,6124.02087994776,687,19236
"1214","real_data_application","n_train",40000,1000,40000,"Group",30,0.0485,5803.11825654316,690,19319
"1215","real_data_application","n_train",40000,1000,40000,"Group",31,0.04945,5784.2309775557,688,19264
"1216","real_data_application","n_train",40000,1000,40000,"Group",32,0.0487,5792.2317342155,713,19964
"1217","real_data_application","n_train",40000,1000,40000,"Group",33,0.0484,5804.73600677939,710,19880
"1218","real_data_application","n_train",40000,1000,40000,"Group",34,0.04795,5715.94721994887,688,19264
"1219","real_data_application","n_train",40000,1000,40000,"Group",35,0.0489,5723.06650511482,687,19236
"1220","real_data_application","n_train",40000,1000,40000,"Group",36,0.04935,5793.92520763256,695,19460
"1221","real_data_application","n_train",40000,1000,40000,"Group",37,0.0519,6134.43006540732,688,19263
"1222","real_data_application","n_train",40000,1000,40000,"Group",38,0.04825,5865.45661850989,681,19067
"1223","real_data_application","n_train",40000,1000,40000,"Group",39,0.0492,5856.60410068473,690,19316
"1224","real_data_application","n_train",40000,1000,40000,"Group",4,0.0521,5977.00485395429,684,19152
"1225","real_data_application","n_train",40000,1000,40000,"Group",40,0.049,5872.18213248978,700,19600
"1226","real_data_application","n_train",40000,1000,40000,"Group",41,0.05085,5962.44582742096,712,19936
"1227","real_data_application","n_train",40000,1000,40000,"Group",42,0.0493,5941.52045667054,709,19852
"1228","real_data_application","n_train",40000,1000,40000,"Group",43,0.0513,6068.57960360653,671,18788
"1229","real_data_application","n_train",40000,1000,40000,"Group",44,0.0494,5929.09656563367,671,18788
"1230","real_data_application","n_train",40000,1000,40000,"Group",45,0.0506,5850.5010852383,719,20132
"1231","real_data_application","n_train",40000,1000,40000,"Group",46,0.05265,5912.53425608285,683,19122
"1232","real_data_application","n_train",40000,1000,40000,"Group",47,0.0481,5821.35218686167,702,19655
"1233","real_data_application","n_train",40000,1000,40000,"Group",48,0.0481,5681.21195648752,696,19488
"1234","real_data_application","n_train",40000,1000,40000,"Group",49,0.04975,6024.00744039794,670,18760
"1235","real_data_application","n_train",40000,1000,40000,"Group",5,0.04785,5761.17588255472,686,19208
"1236","real_data_application","n_train",40000,1000,40000,"Group",50,0.04945,5813.30898484406,708,19824
"1237","real_data_application","n_train",40000,1000,40000,"Group",6,0.04865,5976.30647236155,702,19656
"1238","real_data_application","n_train",40000,1000,40000,"Group",7,0.0508,5939.8447233499,693,19404
"1239","real_data_application","n_train",40000,1000,40000,"Group",8,0.04945,5940.8986458608,682,19096
"1240","real_data_application","n_train",40000,1000,40000,"Group",9,0.04635,5549.20819007194,693,19404
"1241","real_data_application","n_train",40000,1000,40000,"L1",1,0.05055,6071.06589465931,855,3094
"1242","real_data_application","n_train",40000,1000,40000,"L1",10,0.0493,5907.14672709537,851,3025
"1243","real_data_application","n_train",40000,1000,40000,"L1",11,0.14265,24239.7103920329,123,155
"1244","real_data_application","n_train",40000,1000,40000,"L1",12,0.1376,23249.116183768,129,165
"1245","real_data_application","n_train",40000,1000,40000,"L1",13,0.0525,6132.776646494,860,3099
"1246","real_data_application","n_train",40000,1000,40000,"L1",14,0.04955,6148.12362796851,846,3055
"1247","real_data_application","n_train",40000,1000,40000,"L1",15,0.05455,6442.56419627578,856,3004
"1248","real_data_application","n_train",40000,1000,40000,"L1",16,0.2557,49432.7520208884,47,48
"1249","real_data_application","n_train",40000,1000,40000,"L1",17,0.13775,23342.6427658637,130,163
"1250","real_data_application","n_train",40000,1000,40000,"L1",18,0.26005,49606.9710326813,45,46
"1251","real_data_application","n_train",40000,1000,40000,"L1",19,0.05025,6313.8206287997,848,2850
"1252","real_data_application","n_train",40000,1000,40000,"L1",2,0.05225,6282.14277442363,857,3068
"1253","real_data_application","n_train",40000,1000,40000,"L1",20,0.04945,5918.15781772337,865,2977
"1254","real_data_application","n_train",40000,1000,40000,"L1",21,0.0499,6074.10939506506,867,3119
"1255","real_data_application","n_train",40000,1000,40000,"L1",22,0.261,49955.1205971782,47,48
"1256","real_data_application","n_train",40000,1000,40000,"L1",23,0.2604,49582.044321977,46,47
"1257","real_data_application","n_train",40000,1000,40000,"L1",25,0.13685,23166.9675728942,132,166
"1258","real_data_application","n_train",40000,1000,40000,"L1",26,0.052,6073.12803631705,869,3114
"1259","real_data_application","n_train",40000,1000,40000,"L1",27,0.14365,24771.2540219719,124,156
"1260","real_data_application","n_train",40000,1000,40000,"L1",28,0.05065,6172.17410625845,840,2866
"1261","real_data_application","n_train",40000,1000,40000,"L1",29,0.05185,6084.86736467547,861,3072
"1262","real_data_application","n_train",40000,1000,40000,"L1",3,0.1506,26155.2305232533,119,149
"1263","real_data_application","n_train",40000,1000,40000,"L1",30,0.0506,6177.33018388971,849,2929
"1264","real_data_application","n_train",40000,1000,40000,"L1",31,0.14115,23508.6753186976,137,172
"1265","real_data_application","n_train",40000,1000,40000,"L1",32,0.1205,19964.2980447668,155,197
"1266","real_data_application","n_train",40000,1000,40000,"L1",33,0.0507,6131.58147724106,874,3058
"1267","real_data_application","n_train",40000,1000,40000,"L1",34,0.1337,22216.3888024721,148,187
"1268","real_data_application","n_train",40000,1000,40000,"L1",35,0.1273,20175.6092423364,158,199
"1269","real_data_application","n_train",40000,1000,40000,"L1",36,0.25745,49099.377723958,49,51
"1270","real_data_application","n_train",40000,1000,40000,"L1",37,0.1461,24181.586524483,134,167
"1271","real_data_application","n_train",40000,1000,40000,"L1",38,0.04995,6157.2366135342,833,2862
"1272","real_data_application","n_train",40000,1000,40000,"L1",39,0.2614,49948.2726408143,47,48
"1273","real_data_application","n_train",40000,1000,40000,"L1",4,0.2597,49373.6779820715,49,51
"1274","real_data_application","n_train",40000,1000,40000,"L1",40,0.05065,6172.75017541185,843,3013
"1275","real_data_application","n_train",40000,1000,40000,"L1",41,0.13305,22146.3149316503,135,171
"1276","real_data_application","n_train",40000,1000,40000,"L1",42,0.05385,6355.11187220039,862,3061
"1277","real_data_application","n_train",40000,1000,40000,"L1",43,0.2645,50030.4125084068,46,48
"1278","real_data_application","n_train",40000,1000,40000,"L1",44,0.12875,21924.6727129239,137,175
"1279","real_data_application","n_train",40000,1000,40000,"L1",45,0.05245,6156.73422193602,865,3046
"1280","real_data_application","n_train",40000,1000,40000,"L1",46,0.0528,6219.80919540315,845,2927
"1281","real_data_application","n_train",40000,1000,40000,"L1",47,0.2554,49212.8258809334,46,48
"1282","real_data_application","n_train",40000,1000,40000,"L1",48,0.13375,22246.5302637326,146,183
"1283","real_data_application","n_train",40000,1000,40000,"L1",49,0.13235,21361.0961390224,146,182
"1284","real_data_application","n_train",40000,1000,40000,"L1",5,0.1313,22106.1507445047,136,172
"1285","real_data_application","n_train",40000,1000,40000,"L1",50,0.053,6156.59348852077,853,2923
"1286","real_data_application","n_train",40000,1000,40000,"L1",6,0.1344,22716.0879487084,133,167
"1287","real_data_application","n_train",40000,1000,40000,"L1",7,0.2659,50029.5270412441,49,50
"1288","real_data_application","n_train",40000,1000,40000,"L1",8,0.26065,49672.1700917693,47,49
"1289","real_data_application","n_train",40000,1000,40000,"L1",9,0.13325,22611.9458263296,138,174
"1290","real_data_application","n_train",40000,1000,40000,"Multires",1,0.04805,5699.40395112524,731,14928
"1291","real_data_application","n_train",40000,1000,40000,"Multires",10,0.0463,5463.42361756747,739,15209
"1292","real_data_application","n_train",40000,1000,40000,"Multires",11,0.0482,5754.48133581167,705,14547
"1293","real_data_application","n_train",40000,1000,40000,"Multires",12,0.0487,5764.13548280147,710,14429
"1294","real_data_application","n_train",40000,1000,40000,"Multires",13,0.0475,5664.46822175399,702,14496
"1295","real_data_application","n_train",40000,1000,40000,"Multires",14,0.04685,5704.76023061935,706,14525
"1296","real_data_application","n_train",40000,1000,40000,"Multires",15,0.0521,5962.80648626955,690,14323
"1297","real_data_application","n_train",40000,1000,40000,"Multires",16,0.0492,5842.65493140037,702,14294
"1298","real_data_application","n_train",40000,1000,40000,"Multires",17,0.0498,5792.98991493127,703,14399
"1299","real_data_application","n_train",40000,1000,40000,"Multires",18,0.04815,5726.63918229768,726,14723
"1300","real_data_application","n_train",40000,1000,40000,"Multires",19,0.04825,5858.72715413875,690,14441
"1301","real_data_application","n_train",40000,1000,40000,"Multires",2,0.04915,5799.60685015126,724,14745
"1302","real_data_application","n_train",40000,1000,40000,"Multires",20,0.04605,5577.36192947429,709,14361
"1303","real_data_application","n_train",40000,1000,40000,"Multires",21,0.04855,5661.25010967858,738,14995
"1304","real_data_application","n_train",40000,1000,40000,"Multires",22,0.04995,5777.6543033401,733,14874
"1305","real_data_application","n_train",40000,1000,40000,"Multires",23,0.0488,5761.78961068139,725,14818
"1306","real_data_application","n_train",40000,1000,40000,"Multires",25,0.04895,5668.40326201158,705,14536
"1307","real_data_application","n_train",40000,1000,40000,"Multires",26,0.0496,5680.5455960572,743,14900
"1308","real_data_application","n_train",40000,1000,40000,"Multires",27,0.05045,5782.67524777122,693,14318
"1309","real_data_application","n_train",40000,1000,40000,"Multires",28,0.0483,5820.40013706885,709,14478
"1310","real_data_application","n_train",40000,1000,40000,"Multires",29,0.04955,5703.48838404958,720,14653
"1311","real_data_application","n_train",40000,1000,40000,"Multires",3,0.0501,6037.1823184451,703,14203
"1312","real_data_application","n_train",40000,1000,40000,"Multires",30,0.04775,5675.91321822227,710,14726
"1313","real_data_application","n_train",40000,1000,40000,"Multires",31,0.04845,5689.42632816561,719,14631
"1314","real_data_application","n_train",40000,1000,40000,"Multires",32,0.0479,5676.19537170793,729,14819
"1315","real_data_application","n_train",40000,1000,40000,"Multires",33,0.0475,5721.08851358136,709,14479
"1316","real_data_application","n_train",40000,1000,40000,"Multires",34,0.04705,5608.78110373303,710,14472
"1317","real_data_application","n_train",40000,1000,40000,"Multires",35,0.04765,5590.05439622398,704,14494
"1318","real_data_application","n_train",40000,1000,40000,"Multires",36,0.04915,5692.7314100085,719,14772
"1319","real_data_application","n_train",40000,1000,40000,"Multires",37,0.0504,6032.03480725912,709,14451
"1320","real_data_application","n_train",40000,1000,40000,"Multires",38,0.0472,5783.41051947063,692,14336
"1321","real_data_application","n_train",40000,1000,40000,"Multires",39,0.0488,5759.88261260051,710,14488
"1322","real_data_application","n_train",40000,1000,40000,"Multires",4,0.05145,5865.96448397086,710,14507
"1323","real_data_application","n_train",40000,1000,40000,"Multires",40,0.04935,5776.48797117992,746,14965
"1324","real_data_application","n_train",40000,1000,40000,"Multires",41,0.0509,5881.32206342066,732,14900
"1325","real_data_application","n_train",40000,1000,40000,"Multires",42,0.049,5849.11294388243,722,14620
"1326","real_data_application","n_train",40000,1000,40000,"Multires",43,0.04975,5955.63044685644,691,14326
"1327","real_data_application","n_train",40000,1000,40000,"Multires",44,0.04725,5791.66597007573,679,14134
"1328","real_data_application","n_train",40000,1000,40000,"Multires",45,0.04935,5716.82887769996,725,14871
"1329","real_data_application","n_train",40000,1000,40000,"Multires",46,0.0507,5775.28018496263,697,14305
"1330","real_data_application","n_train",40000,1000,40000,"Multires",47,0.04765,5725.97109756262,704,14433
"1331","real_data_application","n_train",40000,1000,40000,"Multires",48,0.0469,5550.34530737454,721,14792
"1332","real_data_application","n_train",40000,1000,40000,"Multires",49,0.04955,5938.33341984056,670,13966
"1333","real_data_application","n_train",40000,1000,40000,"Multires",5,0.04765,5650.43335842525,717,14566
"1334","real_data_application","n_train",40000,1000,40000,"Multires",50,0.04895,5728.01860786696,724,14813
"1335","real_data_application","n_train",40000,1000,40000,"Multires",6,0.04775,5857.50702766042,709,14590
"1336","real_data_application","n_train",40000,1000,40000,"Multires",7,0.0507,5827.7870814887,699,14365
"1337","real_data_application","n_train",40000,1000,40000,"Multires",8,0.04935,5832.72531016033,709,14480
"1338","real_data_application","n_train",40000,1000,40000,"Multires",9,0.04615,5438.23028394749,701,14476
"1339","real_data_application","n_train",50000,1000,50000,"Group",1,0.0473,5696.85120550416,728,20384
"1340","real_data_application","n_train",50000,1000,50000,"Group",10,0.04435,5383.86324876625,744,20832
"1341","real_data_application","n_train",50000,1000,50000,"Group",11,0.047,5655.94136194168,720,20160
"1342","real_data_application","n_train",50000,1000,50000,"Group",14,0.04725,5798.84770144818,719,20132
"1343","real_data_application","n_train",50000,1000,50000,"Group",15,0.0487,5691.10410074978,696,19488
"1344","real_data_application","n_train",50000,1000,50000,"Group",16,0.0478,5797.108545017,722,20216
"1345","real_data_application","n_train",50000,1000,50000,"Group",17,0.05035,5708.99022058855,711,19908
"1346","real_data_application","n_train",50000,1000,50000,"Group",18,0.0472,5576.88876911036,718,20104
"1347","real_data_application","n_train",50000,1000,50000,"Group",19,0.0502,5985.0230413792,704,19712
"1348","real_data_application","n_train",50000,1000,50000,"Group",2,0.0505,5878.86506819748,723,20244
"1349","real_data_application","n_train",50000,1000,50000,"Group",20,0.04675,5752.15893631212,722,20216
"1350","real_data_application","n_train",50000,1000,50000,"Group",21,0.0477,5541.77121569273,709,19852
"1351","real_data_application","n_train",50000,1000,50000,"Group",22,0.0478,5592.19915924221,717,20076
"1352","real_data_application","n_train",50000,1000,50000,"Group",23,0.048,5763.53237891091,725,20300
"1353","real_data_application","n_train",50000,1000,50000,"Group",24,0.04735,5626.33392648921,698,19543
"1354","real_data_application","n_train",50000,1000,50000,"Group",25,0.04775,5689.07609807725,704,19711
"1355","real_data_application","n_train",50000,1000,50000,"Group",26,0.04775,5781.17137317783,724,20272
"1356","real_data_application","n_train",50000,1000,50000,"Group",27,0.051,5890.97043800971,713,19964
"1357","real_data_application","n_train",50000,1000,50000,"Group",28,0.0492,5692.87732567193,726,20328
"1358","real_data_application","n_train",50000,1000,50000,"Group",29,0.04885,5782.12748063712,758,21224
"1359","real_data_application","n_train",50000,1000,50000,"Group",3,0.049,5840.71876043312,707,19796
"1360","real_data_application","n_train",50000,1000,50000,"Group",30,0.04835,5859.96711403252,713,19963
"1361","real_data_application","n_train",50000,1000,50000,"Group",31,0.0484,5762.74055844637,718,20103
"1362","real_data_application","n_train",50000,1000,50000,"Group",32,0.049,5778.5139553956,725,20300
"1363","real_data_application","n_train",50000,1000,50000,"Group",33,0.0468,5626.46786962353,719,20132
"1364","real_data_application","n_train",50000,1000,50000,"Group",34,0.0474,5633.34518502322,691,19348
"1365","real_data_application","n_train",50000,1000,50000,"Group",35,0.0483,5805.63252648657,725,20300
"1366","real_data_application","n_train",50000,1000,50000,"Group",36,0.04975,5800.76023822301,708,19824
"1367","real_data_application","n_train",50000,1000,50000,"Group",37,0.04925,5713.22814294697,711,19908
"1368","real_data_application","n_train",50000,1000,50000,"Group",38,0.047,5655.16778404061,713,19964
"1369","real_data_application","n_train",50000,1000,50000,"Group",39,0.04795,5724.90203512997,734,20552
"1370","real_data_application","n_train",50000,1000,50000,"Group",4,0.0469,5607.86046224995,717,20076
"1371","real_data_application","n_train",50000,1000,50000,"Group",40,0.0465,5461.06875810327,714,19992
"1372","real_data_application","n_train",50000,1000,50000,"Group",41,0.0486,5718.66141480287,732,20496
"1373","real_data_application","n_train",50000,1000,50000,"Group",42,0.0491,5773.99260419638,725,20300
"1374","real_data_application","n_train",50000,1000,50000,"Group",43,0.04835,5811.65623120032,699,19572
"1375","real_data_application","n_train",50000,1000,50000,"Group",44,0.0475,5786.75133144234,704,19712
"1376","real_data_application","n_train",50000,1000,50000,"Group",45,0.0485,5778.01356067919,719,20130
"1377","real_data_application","n_train",50000,1000,50000,"Group",46,0.0486,5756.16266460235,701,19628
"1378","real_data_application","n_train",50000,1000,50000,"Group",47,0.04665,5569.00531236305,725,20300
"1379","real_data_application","n_train",50000,1000,50000,"Group",48,0.0467,5586.43762025892,725,20300
"1380","real_data_application","n_train",50000,1000,50000,"Group",49,0.04885,5772.23826174715,706,19768
"1381","real_data_application","n_train",50000,1000,50000,"Group",5,0.04815,5830.18520741616,722,20216
"1382","real_data_application","n_train",50000,1000,50000,"Group",50,0.04795,5775.00524157078,736,20607
"1383","real_data_application","n_train",50000,1000,50000,"Group",6,0.04665,5523.34331489342,732,20496
"1384","real_data_application","n_train",50000,1000,50000,"Group",7,0.04985,5740.09065004937,733,20524
"1385","real_data_application","n_train",50000,1000,50000,"Group",8,0.0498,5752.05239042932,711,19908
"1386","real_data_application","n_train",50000,1000,50000,"Group",9,0.04665,5585.56434514325,709,19852
"1387","real_data_application","n_train",50000,1000,50000,"L1",1,0.13855,23948.7696832053,124,157
"1388","real_data_application","n_train",50000,1000,50000,"L1",10,0.047,5684.65798277303,881,3450
"1389","real_data_application","n_train",50000,1000,50000,"L1",11,0.25755,49387.4620347306,46,47
"1390","real_data_application","n_train",50000,1000,50000,"L1",12,0.1339,22218.4095298619,140,176
"1391","real_data_application","n_train",50000,1000,50000,"L1",13,0.0513,6052.1912253992,871,3430
"1392","real_data_application","n_train",50000,1000,50000,"L1",14,0.2523,48991.9300706112,45,46
"1393","real_data_application","n_train",50000,1000,50000,"L1",15,0.1436,24840.0873947099,124,156
"1394","real_data_application","n_train",50000,1000,50000,"L1",16,0.12715,20297.7254457785,160,202
"1395","real_data_application","n_train",50000,1000,50000,"L1",17,0.04895,5879.32625819185,881,3253
"1396","real_data_application","n_train",50000,1000,50000,"L1",18,0.1498,26057.1830865817,120,150
"1397","real_data_application","n_train",50000,1000,50000,"L1",19,0.0509,6258.67954029764,871,3207
"1398","real_data_application","n_train",50000,1000,50000,"L1",2,0.1309,21460.6587847293,148,187
"1399","real_data_application","n_train",50000,1000,50000,"L1",20,0.1341,22268.8087646282,140,177
"1400","real_data_application","n_train",50000,1000,50000,"L1",21,0.13645,23146.4871690857,131,166
"1401","real_data_application","n_train",50000,1000,50000,"L1",22,0.04945,5845.49337915236,898,3415
"1402","real_data_application","n_train",50000,1000,50000,"L1",23,0.0488,6003.70100521868,867,3257
"1403","real_data_application","n_train",50000,1000,50000,"L1",24,0.0495,5833.78068896662,883,3253
"1404","real_data_application","n_train",50000,1000,50000,"L1",25,0.2582,49282.7971453464,49,51
"1405","real_data_application","n_train",50000,1000,50000,"L1",26,0.05075,6075.81956486355,875,3258
"1406","real_data_application","n_train",50000,1000,50000,"L1",27,0.0521,6148.93550685448,873,3326
"1407","real_data_application","n_train",50000,1000,50000,"L1",28,0.05,5976.63351178998,862,3221
"1408","real_data_application","n_train",50000,1000,50000,"L1",3,0.1441,24988.0932872172,123,155
"1409","real_data_application","n_train",50000,1000,50000,"L1",30,0.261,50268.4715454294,48,50
"1410","real_data_application","n_train",50000,1000,50000,"L1",31,0.1435,23717.4569261913,134,170
"1411","real_data_application","n_train",50000,1000,50000,"L1",32,0.266,50305.9748440282,45,47
"1412","real_data_application","n_train",50000,1000,50000,"L1",33,0.13165,22221.9952875207,139,175
"1413","real_data_application","n_train",50000,1000,50000,"L1",34,0.0492,5915.69873422585,870,3197
"1414","real_data_application","n_train",50000,1000,50000,"L1",35,0.05205,6152.46000282324,876,3388
"1415","real_data_application","n_train",50000,1000,50000,"L1",36,0.2589,49838.3296196838,47,49
"1416","real_data_application","n_train",50000,1000,50000,"L1",37,0.1411,23748.3072905605,136,171
"1417","real_data_application","n_train",50000,1000,50000,"L1",38,0.0477,5907.95742681122,855,3155
"1418","real_data_application","n_train",50000,1000,50000,"L1",39,0.25475,49405.3089796715,47,48
"1419","real_data_application","n_train",50000,1000,50000,"L1",4,0.04925,5810.67059255823,871,3285
"1420","real_data_application","n_train",50000,1000,50000,"L1",40,0.13215,22032.9491080563,140,177
"1421","real_data_application","n_train",50000,1000,50000,"L1",41,0.05065,5972.81191471378,853,3179
"1422","real_data_application","n_train",50000,1000,50000,"L1",42,0.1432,24578.4412276969,129,161
"1423","real_data_application","n_train",50000,1000,50000,"L1",43,0.0501,6037.03164407406,877,3026
"1424","real_data_application","n_train",50000,1000,50000,"L1",44,0.1372,23283.5849872803,129,165
"1425","real_data_application","n_train",50000,1000,50000,"L1",45,0.2629,49903.8324540222,47,48
"1426","real_data_application","n_train",50000,1000,50000,"L1",46,0.13685,23205.1356055226,131,166
"1427","real_data_application","n_train",50000,1000,50000,"L1",47,0.0469,5771.99977105998,886,3444
"1428","real_data_application","n_train",50000,1000,50000,"L1",48,0.1287,21207.6407094241,153,191
"1429","real_data_application","n_train",50000,1000,50000,"L1",49,0.1333,22129.6230053868,139,174
"1430","real_data_application","n_train",50000,1000,50000,"L1",5,0.13975,23492.9154101367,128,163
"1431","real_data_application","n_train",50000,1000,50000,"L1",50,0.0504,6031.32439548749,890,3462
"1432","real_data_application","n_train",50000,1000,50000,"L1",6,0.1396,23867.3351517457,128,160
"1433","real_data_application","n_train",50000,1000,50000,"L1",7,0.0509,5977.05999827429,880,3422
"1434","real_data_application","n_train",50000,1000,50000,"L1",8,0.2599,49780.6856161478,47,49
"1435","real_data_application","n_train",50000,1000,50000,"L1",9,0.1332,22591.5318778975,138,173
"1436","real_data_application","n_train",50000,1000,50000,"Multires",1,0.04725,5624.49693755205,743,14926
"1437","real_data_application","n_train",50000,1000,50000,"Multires",10,0.04425,5298.93252510625,766,15222
"1438","real_data_application","n_train",50000,1000,50000,"Multires",11,0.0465,5552.79267902283,735,14757
"1439","real_data_application","n_train",50000,1000,50000,"Multires",12,0.04825,5732.83345261068,731,14560
"1440","real_data_application","n_train",50000,1000,50000,"Multires",13,0.04915,5694.95571101494,727,14644
"1441","real_data_application","n_train",50000,1000,50000,"Multires",14,0.0469,5696.33268554121,738,14869
"1442","real_data_application","n_train",50000,1000,50000,"Multires",15,0.04815,5577.3228460086,708,14449
"1443","real_data_application","n_train",50000,1000,50000,"Multires",16,0.0482,5684.04582598153,713,14325
"1444","real_data_application","n_train",50000,1000,50000,"Multires",17,0.04825,5588.6776416468,730,14622
"1445","real_data_application","n_train",50000,1000,50000,"Multires",18,0.0468,5467.61020694449,726,14564
"1446","real_data_application","n_train",50000,1000,50000,"Multires",19,0.04965,5895.8709978158,722,14690
"1447","real_data_application","n_train",50000,1000,50000,"Multires",2,0.0488,5788.11437331918,734,14751
"1448","real_data_application","n_train",50000,1000,50000,"Multires",20,0.0479,5698.72325919683,731,14717
"1449","real_data_application","n_train",50000,1000,50000,"Multires",21,0.04665,5456.1443391362,716,14555
"1450","real_data_application","n_train",50000,1000,50000,"Multires",22,0.04775,5460.21661921487,752,14882
"1451","real_data_application","n_train",50000,1000,50000,"Multires",23,0.04805,5683.5810627448,738,14756
"1452","real_data_application","n_train",50000,1000,50000,"Multires",24,0.04655,5538.64235909304,730,14598
"1453","real_data_application","n_train",50000,1000,50000,"Multires",25,0.04835,5577.35280545449,728,14571
"1454","real_data_application","n_train",50000,1000,50000,"Multires",26,0.0485,5703.056110813,741,14814
"1455","real_data_application","n_train",50000,1000,50000,"Multires",27,0.04965,5810.37000157484,724,14642
"1456","real_data_application","n_train",50000,1000,50000,"Multires",28,0.04805,5575.41120844953,745,14866
"1457","real_data_application","n_train",50000,1000,50000,"Multires",29,0.04835,5671.84863151617,775,15129
"1458","real_data_application","n_train",50000,1000,50000,"Multires",3,0.04725,5746.48332458118,703,14146
"1459","real_data_application","n_train",50000,1000,50000,"Multires",30,0.04885,5781.72174941269,742,14679
"1460","real_data_application","n_train",50000,1000,50000,"Multires",31,0.0473,5676.09985417718,756,14973
"1461","real_data_application","n_train",50000,1000,50000,"Multires",32,0.04925,5646.67904441952,740,14790
"1462","real_data_application","n_train",50000,1000,50000,"Multires",33,0.04655,5525.73054485534,726,14572
"1463","real_data_application","n_train",50000,1000,50000,"Multires",34,0.0471,5534.82947853826,735,14635
"1464","real_data_application","n_train",50000,1000,50000,"Multires",35,0.04795,5722.2537107505,724,14573
"1465","real_data_application","n_train",50000,1000,50000,"Multires",36,0.0493,5721.63866556545,745,15001
"1466","real_data_application","n_train",50000,1000,50000,"Multires",37,0.0485,5590.40207037266,724,14443
"1467","real_data_application","n_train",50000,1000,50000,"Multires",38,0.0468,5573.63609942549,723,14662
"1468","real_data_application","n_train",50000,1000,50000,"Multires",39,0.0477,5618.75637120375,755,15024
"1469","real_data_application","n_train",50000,1000,50000,"Multires",4,0.0468,5504.84376465946,723,14439
"1470","real_data_application","n_train",50000,1000,50000,"Multires",40,0.04635,5392.574392008,742,14792
"1471","real_data_application","n_train",50000,1000,50000,"Multires",41,0.04825,5630.23149563866,735,14717
"1472","real_data_application","n_train",50000,1000,50000,"Multires",42,0.04765,5656.3073288347,736,14665
"1473","real_data_application","n_train",50000,1000,50000,"Multires",43,0.0476,5681.23758522027,725,14603
"1474","real_data_application","n_train",50000,1000,50000,"Multires",44,0.04635,5656.73430861159,739,14694
"1475","real_data_application","n_train",50000,1000,50000,"Multires",45,0.0476,5714.44085716906,744,14880
"1476","real_data_application","n_train",50000,1000,50000,"Multires",46,0.0474,5605.61906264798,705,14154
"1477","real_data_application","n_train",50000,1000,50000,"Multires",47,0.0454,5489.39344496431,739,14767
"1478","real_data_application","n_train",50000,1000,50000,"Multires",48,0.04625,5492.77772298434,746,14922
"1479","real_data_application","n_train",50000,1000,50000,"Multires",49,0.04815,5656.6419100955,698,14219
"1480","real_data_application","n_train",50000,1000,50000,"Multires",5,0.04675,5711.15666703994,746,14841
"1481","real_data_application","n_train",50000,1000,50000,"Multires",50,0.0471,5662.67762758357,771,15116
"1482","real_data_application","n_train",50000,1000,50000,"Multires",6,0.04495,5429.79413493022,746,14991
"1483","real_data_application","n_train",50000,1000,50000,"Multires",7,0.0486,5615.74016744293,746,14846
"1484","real_data_application","n_train",50000,1000,50000,"Multires",8,0.04875,5673.09565389878,735,14745
"1485","real_data_application","n_train",50000,1000,50000,"Multires",9,0.04585,5463.54730244294,708,14335

